Performance Evaluation of Bit Division Multiplexing combined with Non-Uniform QAM

Broadcasting systems have to deal with channel variability in order to offer the best spectral efficiency to the receivers. However, the transmission parameters that maximise the spectral efficiency generally leads to a large link unavailability. In this paper, we study analytically the trade-off between spectral efficiency and coverage for various channel resource allocation strategies when broadcasting two services. More precisely, we consider the following strategies: time sharing, hierarchical modulation and bit division multiplexing. Our main contribution is the combination of bit division multiplexing with non-uniform QAM to improve the performance of broadcasting systems. The results show that this scheme outperforms all the previous channel resource allocation strategies.

==> images/part3/figures/capa_16qam/bwc_1.dat <==
-10.00	0.00	0.05
-9.90	0.00	0.06
-9.80	0.00	0.06
-9.70	0.00	0.06
-9.60	0.00	0.06
-9.50	0.00	0.06
-9.40	0.00	0.06
-9.30	0.00	0.06
-9.20	0.00	0.06
-9.10	0.00	0.07
-9.00	0.00	0.07
-8.90	0.00	0.07
-8.80	0.00	0.07
-8.70	0.00	0.07
-8.60	0.00	0.07
-8.50	0.00	0.08
-8.40	0.00	0.08
-8.30	0.00	0.08
-8.20	0.00	0.08
-8.10	0.00	0.08
-8.00	0.00	0.08
-7.90	0.00	0.09
-7.80	0.00	0.09
-7.70	0.01	0.09
-7.60	0.01	0.09
-7.50	0.01	0.09
-7.40	0.01	0.09
-7.30	0.01	0.10
-7.20	0.01	0.10
-7.10	0.01	0.10
-7.00	0.01	0.10
-6.90	0.01	0.11
-6.80	0.01	0.11
-6.70	0.01	0.11
-6.60	0.01	0.11
-6.50	0.01	0.11
-6.40	0.01	0.12
-6.30	0.01	0.12
-6.20	0.01	0.12
-6.10	0.01	0.12
-6.00	0.01	0.13
-5.90	0.01	0.13
-5.80	0.01	0.13
-5.70	0.01	0.13
-5.60	0.01	0.14
-5.50	0.01	0.14
-5.40	0.01	0.14
-5.30	0.01	0.15
-5.20	0.01	0.15
-5.10	0.01	0.15
-5.00	0.01	0.15
-4.90	0.02	0.16
-4.80	0.02	0.16
-4.70	0.02	0.16
-4.60	0.02	0.17
-4.50	0.02	0.17
-4.40	0.02	0.17
-4.30	0.02	0.18
-4.20	0.02	0.18
-4.10	0.02	0.18
-4.00	0.02	0.19
-3.90	0.02	0.19
-3.80	0.02	0.19
-3.70	0.02	0.20
-3.60	0.03	0.20
-3.50	0.03	0.20
-3.40	0.03	0.21
-3.30	0.03	0.21
-3.20	0.03	0.22
-3.10	0.03	0.22
-3.00	0.03	0.22
-2.90	0.03	0.23
-2.80	0.03	0.23
-2.70	0.03	0.24
-2.60	0.04	0.24
-2.50	0.04	0.24
-2.40	0.04	0.25
-2.30	0.04	0.25
-2.20	0.04	0.26
-2.10	0.04	0.26
-2.00	0.04	0.27
-1.90	0.05	0.27
-1.80	0.05	0.27
-1.70	0.05	0.28
-1.60	0.05	0.28
-1.50	0.05	0.29
-1.40	0.05	0.29
-1.30	0.06	0.30
-1.20	0.06	0.30
-1.10	0.06	0.31
-1.00	0.06	0.31
-0.90	0.06	0.32
-0.80	0.07	0.32
-0.70	0.07	0.33
-0.60	0.07	0.33
-0.50	0.07	0.34
-0.40	0.08	0.34
-0.30	0.08	0.35
-0.20	0.08	0.35
-0.10	0.08	0.36
0.00	0.09	0.36
0.10	0.09	0.37
0.20	0.09	0.37
0.30	0.09	0.38
0.40	0.10	0.38
0.50	0.10	0.39
0.60	0.10	0.40
0.70	0.11	0.40
0.80	0.11	0.41
0.90	0.11	0.41
1.00	0.12	0.42
1.10	0.12	0.42
1.20	0.12	0.43
1.30	0.13	0.43
1.40	0.13	0.44
1.50	0.14	0.45
1.60	0.14	0.45
1.70	0.14	0.46
1.80	0.15	0.46
1.90	0.15	0.47
2.00	0.16	0.47
2.10	0.16	0.48
2.20	0.17	0.48
2.30	0.17	0.49
2.40	0.17	0.50
2.50	0.18	0.50
2.60	0.18	0.51
2.70	0.19	0.51
2.80	0.19	0.52
2.90	0.20	0.52
3.00	0.20	0.53
3.10	0.21	0.53
3.20	0.22	0.54
3.30	0.22	0.55
3.40	0.23	0.55
3.50	0.23	0.56
3.60	0.24	0.56
3.70	0.24	0.57
3.80	0.25	0.57
3.90	0.26	0.58
4.00	0.26	0.58
4.10	0.27	0.59
4.20	0.28	0.60
4.30	0.28	0.60
4.40	0.29	0.61
4.50	0.29	0.61
4.60	0.30	0.62
4.70	0.31	0.62
4.80	0.31	0.63
4.90	0.32	0.63
5.00	0.33	0.64
5.10	0.34	0.64
5.20	0.34	0.65
5.30	0.35	0.65
5.40	0.36	0.66
5.50	0.36	0.66
5.60	0.37	0.67
5.70	0.38	0.67
5.80	0.39	0.68
5.90	0.39	0.68
6.00	0.40	0.69
6.10	0.41	0.69
6.20	0.42	0.70
6.30	0.42	0.70
6.40	0.43	0.71
6.50	0.44	0.71
6.60	0.45	0.72
6.70	0.46	0.72
6.80	0.46	0.72
6.90	0.47	0.73
7.00	0.48	0.73
7.10	0.49	0.74
7.20	0.50	0.74
7.30	0.50	0.75
7.40	0.51	0.75
7.50	0.52	0.76
7.60	0.53	0.76
7.70	0.54	0.77
7.80	0.54	0.77
7.90	0.55	0.77
8.00	0.56	0.78
8.10	0.57	0.78
8.20	0.58	0.79
8.30	0.59	0.79
8.40	0.59	0.80
8.50	0.60	0.80
8.60	0.61	0.80
8.70	0.62	0.81
8.80	0.63	0.81
8.90	0.63	0.82
9.00	0.64	0.82
9.10	0.65	0.82
9.20	0.66	0.83
9.30	0.67	0.83
9.40	0.67	0.84
9.50	0.68	0.84
9.60	0.69	0.84
9.70	0.70	0.85
9.80	0.71	0.85
9.90	0.71	0.86
10.00	0.72	0.86
10.10	0.73	0.86
10.20	0.74	0.87
10.30	0.74	0.87
10.40	0.75	0.88
10.50	0.76	0.88
10.60	0.77	0.88
10.70	0.77	0.89
10.80	0.78	0.89
10.90	0.79	0.89
11.00	0.80	0.90
11.10	0.80	0.90
11.20	0.81	0.90
11.30	0.82	0.91
11.40	0.82	0.91
11.50	0.83	0.91
11.60	0.84	0.92
11.70	0.84	0.92
11.80	0.85	0.92
11.90	0.85	0.93
12.00	0.86	0.93
12.10	0.87	0.93
12.20	0.87	0.94
12.30	0.88	0.94
12.40	0.88	0.94
12.50	0.89	0.94
12.60	0.89	0.95
12.70	0.90	0.95
12.80	0.90	0.95
12.90	0.91	0.95
13.00	0.91	0.96
13.10	0.92	0.96
13.20	0.92	0.96
13.30	0.93	0.96
13.40	0.93	0.96
13.50	0.93	0.97
13.60	0.94	0.97
13.70	0.94	0.97
13.80	0.94	0.97
13.90	0.95	0.97
14.00	0.95	0.98
14.10	0.95	0.98
14.20	0.96	0.98
14.30	0.96	0.98
14.40	0.96	0.98
14.50	0.97	0.98
14.60	0.97	0.98
14.70	0.97	0.98
14.80	0.97	0.99
14.90	0.97	0.99
15.00	0.98	0.99
15.10	0.98	0.99
15.20	0.98	0.99
15.30	0.98	0.99
15.40	0.98	0.99
15.50	0.98	0.99
15.60	0.99	0.99
15.70	0.99	0.99
15.80	0.99	0.99
15.90	0.99	0.99
16.00	0.99	1.00
16.10	0.99	1.00
16.20	0.99	1.00
16.30	0.99	1.00
16.40	0.99	1.00
16.50	0.99	1.00
16.60	0.99	1.00
16.70	1.00	1.00
16.80	1.00	1.00
16.90	1.00	1.00
17.00	1.00	1.00
17.10	1.00	1.00
17.20	1.00	1.00
17.30	1.00	1.00
17.40	1.00	1.00
17.50	1.00	1.00
17.60	1.00	1.00
17.70	1.00	1.00
17.80	1.00	1.00
17.90	1.00	1.00
18.00	1.00	1.00
18.10	1.00	1.00
18.20	1.00	1.00
18.30	1.00	1.00
18.40	1.00	1.00
18.50	1.00	1.00
18.60	1.00	1.00
18.70	1.00	1.00
18.80	1.00	1.00
18.90	1.00	1.00
19.00	1.00	1.00
19.10	1.00	1.00
19.20	1.00	1.00
19.30	1.00	1.00
19.40	1.00	1.00
19.50	1.00	1.00
19.60	1.00	1.00
19.70	1.00	1.00
19.80	1.00	1.00
19.90	1.00	1.00
20.00	1.00	1.00


==> images/part3/figures/capa_16qam/bwc_2.dat <==
-10.00	0.00	0.06
-9.90	0.00	0.06
-9.80	0.00	0.06
-9.70	0.00	0.07
-9.60	0.00	0.07
-9.50	0.00	0.07
-9.40	0.00	0.07
-9.30	0.00	0.07
-9.20	0.00	0.07
-9.10	0.00	0.07
-9.00	0.00	0.08
-8.90	0.00	0.08
-8.80	0.00	0.08
-8.70	0.00	0.08
-8.60	0.00	0.08
-8.50	0.00	0.09
-8.40	0.00	0.09
-8.30	0.00	0.09
-8.20	0.00	0.09
-8.10	0.00	0.09
-8.00	0.00	0.09
-7.90	0.00	0.10
-7.80	0.00	0.10
-7.70	0.00	0.10
-7.60	0.00	0.10
-7.50	0.00	0.11
-7.40	0.00	0.11
-7.30	0.00	0.11
-7.20	0.00	0.11
-7.10	0.00	0.11
-7.00	0.00	0.12
-6.90	0.00	0.12
-6.80	0.00	0.12
-6.70	0.00	0.12
-6.60	0.00	0.13
-6.50	0.00	0.13
-6.40	0.00	0.13
-6.30	0.01	0.14
-6.20	0.01	0.14
-6.10	0.01	0.14
-6.00	0.01	0.14
-5.90	0.01	0.15
-5.80	0.01	0.15
-5.70	0.01	0.15
-5.60	0.01	0.16
-5.50	0.01	0.16
-5.40	0.01	0.16
-5.30	0.01	0.17
-5.20	0.01	0.17
-5.10	0.01	0.17
-5.00	0.01	0.18
-4.90	0.01	0.18
-4.80	0.01	0.18
-4.70	0.01	0.19
-4.60	0.01	0.19
-4.50	0.01	0.19
-4.40	0.01	0.20
-4.30	0.01	0.20
-4.20	0.01	0.20
-4.10	0.01	0.21
-4.00	0.01	0.21
-3.90	0.01	0.22
-3.80	0.01	0.22
-3.70	0.01	0.23
-3.60	0.01	0.23
-3.50	0.01	0.23
-3.40	0.02	0.24
-3.30	0.02	0.24
-3.20	0.02	0.25
-3.10	0.02	0.25
-3.00	0.02	0.26
-2.90	0.02	0.26
-2.80	0.02	0.27
-2.70	0.02	0.27
-2.60	0.02	0.28
-2.50	0.02	0.28
-2.40	0.02	0.29
-2.30	0.02	0.29
-2.20	0.02	0.30
-2.10	0.02	0.30
-2.00	0.02	0.31
-1.90	0.03	0.31
-1.80	0.03	0.32
-1.70	0.03	0.32
-1.60	0.03	0.33
-1.50	0.03	0.33
-1.40	0.03	0.34
-1.30	0.03	0.34
-1.20	0.03	0.35
-1.10	0.03	0.36
-1.00	0.03	0.36
-0.90	0.04	0.37
-0.80	0.04	0.37
-0.70	0.04	0.38
-0.60	0.04	0.39
-0.50	0.04	0.39
-0.40	0.04	0.40
-0.30	0.04	0.40
-0.20	0.05	0.41
-0.10	0.05	0.42
0.00	0.05	0.42
0.10	0.05	0.43
0.20	0.05	0.44
0.30	0.05	0.44
0.40	0.05	0.45
0.50	0.06	0.45
0.60	0.06	0.46
0.70	0.06	0.47
0.80	0.06	0.47
0.90	0.06	0.48
1.00	0.07	0.49
1.10	0.07	0.49
1.20	0.07	0.50
1.30	0.07	0.51
1.40	0.07	0.51
1.50	0.08	0.52
1.60	0.08	0.53
1.70	0.08	0.53
1.80	0.08	0.54
1.90	0.09	0.55
2.00	0.09	0.56
2.10	0.09	0.56
2.20	0.09	0.57
2.30	0.10	0.58
2.40	0.10	0.58
2.50	0.10	0.59
2.60	0.10	0.60
2.70	0.11	0.60
2.80	0.11	0.61
2.90	0.11	0.62
3.00	0.12	0.62
3.10	0.12	0.63
3.20	0.12	0.64
3.30	0.12	0.64
3.40	0.13	0.65
3.50	0.13	0.66
3.60	0.13	0.66
3.70	0.14	0.67
3.80	0.14	0.68
3.90	0.15	0.68
4.00	0.15	0.69
4.10	0.15	0.69
4.20	0.16	0.70
4.30	0.16	0.71
4.40	0.16	0.71
4.50	0.17	0.72
4.60	0.17	0.73
4.70	0.18	0.73
4.80	0.18	0.74
4.90	0.18	0.74
5.00	0.19	0.75
5.10	0.19	0.76
5.20	0.20	0.76
5.30	0.20	0.77
5.40	0.21	0.77
5.50	0.21	0.78
5.60	0.22	0.78
5.70	0.22	0.79
5.80	0.23	0.79
5.90	0.23	0.80
6.00	0.24	0.80
6.10	0.24	0.81
6.20	0.25	0.82
6.30	0.25	0.82
6.40	0.26	0.83
6.50	0.26	0.83
6.60	0.27	0.83
6.70	0.27	0.84
6.80	0.28	0.84
6.90	0.28	0.85
7.00	0.29	0.85
7.10	0.29	0.86
7.20	0.30	0.86
7.30	0.31	0.87
7.40	0.31	0.87
7.50	0.32	0.88
7.60	0.32	0.88
7.70	0.33	0.88
7.80	0.34	0.89
7.90	0.34	0.89
8.00	0.35	0.90
8.10	0.35	0.90
8.20	0.36	0.90
8.30	0.37	0.91
8.40	0.37	0.91
8.50	0.38	0.91
8.60	0.39	0.92
8.70	0.39	0.92
8.80	0.40	0.92
8.90	0.41	0.93
9.00	0.41	0.93
9.10	0.42	0.93
9.20	0.43	0.94
9.30	0.43	0.94
9.40	0.44	0.94
9.50	0.45	0.94
9.60	0.46	0.95
9.70	0.46	0.95
9.80	0.47	0.95
9.90	0.48	0.95
10.00	0.49	0.96
10.10	0.49	0.96
10.20	0.50	0.96
10.30	0.51	0.96
10.40	0.52	0.96
10.50	0.52	0.97
10.60	0.53	0.97
10.70	0.54	0.97
10.80	0.55	0.97
10.90	0.55	0.97
11.00	0.56	0.98
11.10	0.57	0.98
11.20	0.58	0.98
11.30	0.59	0.98
11.40	0.59	0.98
11.50	0.60	0.98
11.60	0.61	0.98
11.70	0.62	0.99
11.80	0.63	0.99
11.90	0.63	0.99
12.00	0.64	0.99
12.10	0.65	0.99
12.20	0.66	0.99
12.30	0.67	0.99
12.40	0.67	0.99
12.50	0.68	0.99
12.60	0.69	0.99
12.70	0.70	0.99
12.80	0.71	0.99
12.90	0.71	0.99
13.00	0.72	1.00
13.10	0.73	1.00
13.20	0.74	1.00
13.30	0.74	1.00
13.40	0.75	1.00
13.50	0.76	1.00
13.60	0.77	1.00
13.70	0.77	1.00
13.80	0.78	1.00
13.90	0.79	1.00
14.00	0.79	1.00
14.10	0.80	1.00
14.20	0.81	1.00
14.30	0.81	1.00
14.40	0.82	1.00
14.50	0.83	1.00
14.60	0.83	1.00
14.70	0.84	1.00
14.80	0.85	1.00
14.90	0.85	1.00
15.00	0.86	1.00
15.10	0.87	1.00
15.20	0.87	1.00
15.30	0.88	1.00
15.40	0.88	1.00
15.50	0.89	1.00
15.60	0.89	1.00
15.70	0.90	1.00
15.80	0.90	1.00
15.90	0.91	1.00
16.00	0.91	1.00
16.10	0.92	1.00
16.20	0.92	1.00
16.30	0.93	1.00
16.40	0.93	1.00
16.50	0.93	1.00
16.60	0.94	1.00
16.70	0.94	1.00
16.80	0.94	1.00
16.90	0.95	1.00
17.00	0.95	1.00
17.10	0.95	1.00
17.20	0.96	1.00
17.30	0.96	1.00
17.40	0.96	1.00
17.50	0.96	1.00
17.60	0.97	1.00
17.70	0.97	1.00
17.80	0.97	1.00
17.90	0.97	1.00
18.00	0.98	1.00
18.10	0.98	1.00
18.20	0.98	1.00
18.30	0.98	1.00
18.40	0.98	1.00
18.50	0.98	1.00
18.60	0.99	1.00
18.70	0.99	1.00
18.80	0.99	1.00
18.90	0.99	1.00
19.00	0.99	1.00
19.10	0.99	1.00
19.20	0.99	1.00
19.30	0.99	1.00
19.40	0.99	1.00
19.50	0.99	1.00
19.60	0.99	1.00
19.70	1.00	1.00
19.80	1.00	1.00
19.90	1.00	1.00
20.00	1.00	1.00


==> images/part3/figures/spectral_efficiency/convhull_3.4_10.3_final.dat <==
5.00	2.93
4.86	2.95
4.46	2.93
4.10	2.91
3.78	2.89
3.49	2.87
3.25	2.85
3.01	2.83
2.79	2.81
2.42	2.77
2.34	2.76
2.19	2.74
1.97	2.71
1.72	2.67
1.66	2.66
1.46	2.62
1.37	2.60
1.33	2.59
1.30	2.58
1.24	2.56
1.18	2.54
1.15	2.53
1.04	2.48
0.97	2.44
0.92	2.41
0.87	2.38
0.78	2.32
0.69	2.25
0.64	2.21
0.54	2.12
0.29	1.87
0.12	1.70
0.11	1.69
0.03	1.60
0.00	1.56


==> images/part3/figures/spectral_efficiency/convhull_3.4_14.4_final.dat <==
5.00	3.43
4.85	3.45
4.54	3.43
4.26	3.41
4.00	3.39
3.57	3.35
3.36	3.33
3.00	3.29
2.60	3.24
2.46	3.22
2.33	3.20
2.21	3.18
2.04	3.15
1.93	3.13
1.78	3.10
1.73	3.09
1.64	3.07
1.47	3.03
1.43	3.02
1.40	3.01
1.35	2.99
1.31	2.97
1.27	2.95
1.24	2.93
1.21	2.91
1.18	2.89
1.10	2.83
1.03	2.77
1.00	2.74
0.98	2.72
0.96	2.70
0.94	2.68
0.82	2.56
0.78	2.52
0.77	2.51
0.64	2.36
0.59	2.30
0.29	1.93
0.08	1.67
0.05	1.63
0.00	1.56


==> images/part3/figures/spectral_efficiency/convhull_7_14.4_final.dat <==
5.00	3.65
4.94	3.69
4.59	3.68
4.27	3.67
4.00	3.66
3.78	3.65
3.17	3.62
2.82	3.60
2.65	3.59
2.38	3.57
2.26	3.56
2.15	3.55
1.83	3.52
1.73	3.51
1.64	3.50
1.55	3.49
1.39	3.47
1.25	3.45
1.18	3.44
1.12	3.43
1.08	3.42
1.03	3.40
1.01	3.39
0.98	3.37
0.87	3.28
0.78	3.20
0.69	3.12
0.59	3.03
0.46	2.91
0.29	2.74
0.04	2.49
0.00	2.44


==> images/part3/figures/spectral_efficiency/convhull_7_17.4_final.dat <==
5.00	3.82
4.81	3.83
4.39	3.82
4.05	3.81
3.75	3.80
3.48	3.79
2.72	3.76
2.53	3.75
2.03	3.72
1.89	3.71
1.53	3.68
1.24	3.65
1.16	3.64
1.09	3.63
1.07	3.62
1.04	3.60
0.93	3.49
0.92	3.48
0.80	3.33
0.70	3.22
0.60	3.10
0.51	3.00
0.35	2.82
0.11	2.56
0.02	2.47
0.00	2.44


==> images/part3/figures/spectral_efficiency/old/convhull_3.4_10.3_final.dat <==
4.98 2.95
4.96 2.95
4.91 2.95
4.89 2.95
4.84 2.95
4.82 2.94
4.78 2.94
4.76 2.94
4.69 2.94
4.63 2.93
4.56 2.93
4.50 2.93
4.44 2.93
4.38 2.92
4.33 2.92
4.27 2.92
4.21 2.91
4.16 2.91
4.10 2.91
4.05 2.90
4.00 2.90
3.95 2.90
3.90 2.89
3.85 2.89
3.80 2.89
3.75 2.88
3.71 2.88
3.66 2.88
3.62 2.88
3.57 2.87
3.53 2.87
3.49 2.87
3.45 2.86
3.40 2.86
3.39 2.86
3.36 2.86
3.35 2.86
3.32 2.85
3.31 2.85
3.28 2.85
3.27 2.85
3.25 2.85
3.23 2.85
3.21 2.84
3.19 2.84
3.16 2.84
3.12 2.84
3.08 2.83
3.05 2.83
3.01 2.83
2.98 2.82
2.94 2.82
2.91 2.82
2.88 2.81
2.84 2.81
2.81 2.81
2.78 2.80
2.75 2.80
2.72 2.80
2.69 2.80
2.66 2.79
2.63 2.79
2.60 2.79
2.57 2.78
2.54 2.78
2.51 2.78
2.49 2.77
2.47 2.77
2.46 2.77
2.45 2.77
2.43 2.77
2.42 2.77
2.41 2.76
2.39 2.76
2.38 2.76
2.37 2.76
2.34 2.76
2.32 2.75
2.29 2.75
2.27 2.75
2.24 2.74
2.22 2.74
2.19 2.74
2.17 2.73
2.15 2.73
2.12 2.73
2.10 2.72
2.08 2.72
2.06 2.72
2.04 2.72
2.01 2.71
1.99 2.71
1.97 2.71
1.95 2.70
1.93 2.70
1.92 2.70
1.91 2.70
1.90 2.69
1.89 2.69
1.88 2.69
1.87 2.69
1.86 2.69
1.84 2.69
1.82 2.68
1.80 2.68
1.78 2.68
1.76 2.67
1.75 2.67
1.73 2.67
1.71 2.66
1.69 2.66
1.67 2.66
1.66 2.65
1.64 2.65
1.62 2.65
1.60 2.64
1.59 2.64
1.57 2.64
1.55 2.63
1.54 2.63
1.53 2.63
1.52 2.63
1.51 2.63
1.50 2.62
1.48 2.62
1.47 2.62
1.45 2.61
1.43 2.61
1.42 2.61
1.41 2.61
1.40 2.60
1.39 2.60
1.38 2.60
1.37 2.60
1.36 2.59
1.35 2.59
1.34 2.59
1.33 2.59
1.32 2.58
1.31 2.58
1.30 2.58
1.29 2.58
1.28 2.57
1.27 2.57
1.26 2.57
1.25 2.56
1.24 2.56
1.23 2.56
1.22 2.55
1.21 2.55
1.20 2.55
1.19 2.54
1.18 2.54
1.17 2.53
1.16 2.53
1.15 2.53
1.14 2.52
1.13 2.52
1.12 2.51
1.11 2.51
1.10 2.50
1.09 2.50
1.08 2.49
1.07 2.49
1.06 2.48
1.05 2.48
1.04 2.48
1.03 2.47
1.02 2.46
1.01 2.46
1.00 2.45
0.99 2.45
0.98 2.44
0.97 2.44
0.96 2.43
0.95 2.43
0.94 2.42
0.93 2.42
0.92 2.41
0.91 2.40
0.90 2.40
0.89 2.39
0.88 2.38
0.87 2.38
0.86 2.37
0.85 2.36
0.84 2.36
0.83 2.35
0.82 2.34
0.81 2.34
0.80 2.33
0.79 2.32
0.78 2.32
0.77 2.31
0.76 2.30
0.75 2.29
0.74 2.29
0.73 2.28
0.72 2.27
0.71 2.26
0.70 2.25
0.69 2.25
0.68 2.24
0.67 2.23
0.66 2.22
0.65 2.21
0.64 2.21
0.63 2.20
0.62 2.19
0.61 2.18
0.60 2.17
0.59 2.16
0.58 2.15
0.57 2.14
0.56 2.13
0.55 2.13
0.54 2.11
0.53 2.11
0.52 2.10
0.51 2.09
0.50 2.08
0.49 2.07
0.48 2.06
0.47 2.05
0.46 2.04
0.45 2.03
0.44 2.02
0.43 2.01
0.42 2.00
0.41 1.99
0.40 1.98
0.39 1.97
0.38 1.96
0.37 1.95
0.36 1.94
0.35 1.93
0.34 1.92
0.33 1.91
0.32 1.90
0.31 1.89
0.30 1.88
0.29 1.87
0.28 1.86
0.27 1.85
0.26 1.84
0.25 1.83
0.24 1.82
0.23 1.81
0.22 1.80
0.21 1.79
0.20 1.78
0.19 1.77
0.18 1.76
0.17 1.75
0.16 1.74
0.15 1.73
0.14 1.72
0.13 1.71
0.12 1.70
0.11 1.68
0.10 1.68
0.09 1.66
0.08 1.65
0.07 1.64
0.06 1.63
0.05 1.62
0.04 1.61
0.03 1.60
0.02 1.58
0.01 1.57
0.00 1.57


==> images/part3/figures/spectral_efficiency/old/convhull_3.4_14.4_final.dat <==
5.00 3.46
4.94 3.45
4.87 3.45
4.86 3.45
4.79 3.44
4.73 3.44
4.67 3.43
4.65 3.43
4.59 3.43
4.53 3.43
4.48 3.42
4.42 3.42
4.41 3.42
4.35 3.41
4.30 3.41
4.24 3.40
4.23 3.40
4.18 3.40
4.13 3.40
4.07 3.39
4.06 3.39
4.01 3.39
3.96 3.38
3.92 3.38
3.90 3.38
3.86 3.37
3.81 3.37
3.76 3.36
3.75 3.36
3.71 3.36
3.66 3.36
3.62 3.35
3.58 3.35
3.57 3.35
3.53 3.34
3.48 3.34
3.44 3.33
3.43 3.33
3.39 3.33
3.36 3.33
3.32 3.32
3.31 3.32
3.27 3.32
3.23 3.31
3.19 3.31
3.15 3.30
3.11 3.30
3.08 3.30
3.07 3.29
3.04 3.29
3.00 3.29
2.97 3.28
2.93 3.28
2.89 3.27
2.86 3.27
2.83 3.27
2.82 3.26
2.79 3.26
2.76 3.26
2.73 3.25
2.72 3.25
2.69 3.25
2.66 3.24
2.63 3.24
2.60 3.24
2.57 3.23
2.54 3.23
2.51 3.22
2.48 3.22
2.45 3.21
2.43 3.21
2.42 3.21
2.39 3.21
2.37 3.20
2.34 3.20
2.31 3.19
2.29 3.19
2.26 3.18
2.23 3.18
2.21 3.18
2.18 3.17
2.16 3.17
2.15 3.17
2.13 3.16
2.11 3.16
2.09 3.16
2.08 3.15
2.06 3.15
2.04 3.15
2.02 3.14
2.01 3.14
1.99 3.14
1.97 3.13
1.95 3.13
1.93 3.13
1.92 3.12
1.90 3.12
1.88 3.12
1.86 3.11
1.84 3.11
1.82 3.10
1.80 3.10
1.79 3.10
1.77 3.10
1.76 3.09
1.74 3.09
1.72 3.08
1.71 3.08
1.70 3.08
1.68 3.07
1.66 3.07
1.64 3.07
1.62 3.06
1.61 3.06
1.60 3.06
1.58 3.05
1.57 3.05
1.55 3.05
1.53 3.04
1.51 3.04
1.50 3.03
1.48 3.03
1.46 3.02
1.45 3.02
1.44 3.02
1.43 3.02
1.42 3.01
1.41 3.01
1.40 3.01
1.39 3.00
1.38 3.00
1.37 3.00
1.36 2.99
1.35 2.99
1.34 2.98
1.33 2.98
1.32 2.97
1.31 2.97
1.30 2.96
1.29 2.96
1.28 2.95
1.27 2.95
1.26 2.94
1.25 2.93
1.24 2.93
1.23 2.92
1.22 2.92
1.21 2.91
1.20 2.90
1.19 2.89
1.18 2.89
1.17 2.88
1.16 2.87
1.15 2.87
1.14 2.86
1.13 2.85
1.12 2.84
1.11 2.83
1.10 2.83
1.09 2.82
1.08 2.81
1.07 2.80
1.06 2.79
1.05 2.79
1.04 2.78
1.03 2.77
1.02 2.76
1.01 2.75
1.00 2.74
0.99 2.73
0.98 2.72
0.97 2.71
0.96 2.70
0.95 2.69
0.94 2.68
0.93 2.67
0.92 2.66
0.91 2.65
0.90 2.64
0.89 2.63
0.88 2.62
0.87 2.61
0.86 2.60
0.85 2.59
0.84 2.58
0.83 2.57
0.82 2.56
0.81 2.55
0.80 2.54
0.79 2.53
0.78 2.52
0.77 2.51
0.76 2.49
0.75 2.48
0.74 2.47
0.73 2.46
0.72 2.45
0.71 2.44
0.70 2.43
0.69 2.41
0.68 2.40
0.67 2.39
0.66 2.38
0.65 2.37
0.64 2.36
0.63 2.34
0.62 2.33
0.61 2.32
0.60 2.31
0.59 2.30
0.58 2.28
0.57 2.27
0.56 2.26
0.13 1.72
0.12 1.71
0.11 1.70
0.10 1.69
0.09 1.68
0.08 1.66
0.07 1.65
0.06 1.64
0.05 1.63
0.04 1.61
0.03 1.60
0.02 1.59
0.01 1.58
0.00 1.56


==> images/part3/figures/spectral_efficiency/old/convhull_7_14.4_final.dat <==
4.98 3.69
4.89 3.69
4.81 3.68
4.74 3.68
4.67 3.68
4.66 3.68
4.59 3.68
4.52 3.67
4.45 3.67
4.38 3.67
4.32 3.67
4.25 3.67
4.19 3.66
4.18 3.66
4.12 3.66
4.07 3.66
4.01 3.66
3.95 3.65
3.94 3.65
3.89 3.65
3.84 3.65
3.78 3.65
3.72 3.64
3.67 3.64
3.63 3.64
3.58 3.64
3.57 3.64
3.52 3.63
3.48 3.63
3.43 3.63
3.38 3.63
3.33 3.63
3.29 3.62
3.25 3.62
3.20 3.62
3.16 3.62
3.12 3.61
3.08 3.61
3.07 3.61
3.04 3.61
3.00 3.61
2.96 3.61
2.92 3.60
2.88 3.60
2.85 3.60
2.81 3.60
2.77 3.59
2.74 3.59
2.71 3.59
2.67 3.59
2.64 3.58
2.61 3.58
2.58 3.58
2.54 3.58
2.51 3.58
2.48 3.57
2.45 3.57
2.42 3.57
2.39 3.57
2.36 3.56
2.33 3.56
2.30 3.56
2.28 3.56
2.25 3.56
2.22 3.55
2.20 3.55
2.17 3.55
2.15 3.55
2.12 3.54
2.10 3.54
2.07 3.54
2.05 3.54
2.04 3.54
2.02 3.54
2.00 3.53
1.98 3.53
1.95 3.53
1.93 3.53
1.91 3.53
1.89 3.52
1.86 3.52
1.84 3.52
1.82 3.52
1.80 3.51
1.78 3.51
1.76 3.51
1.74 3.51
1.72 3.51
1.70 3.50
1.68 3.50
1.67 3.50
1.65 3.50
1.64 3.50
1.63 3.49
1.61 3.49
1.59 3.49
1.57 3.49
1.55 3.49
1.54 3.48
1.52 3.48
1.50 3.48
1.49 3.48
1.47 3.48
1.46 3.47
1.44 3.47
1.42 3.47
1.41 3.47
1.39 3.47
1.37 3.46
1.36 3.46
1.34 3.46
1.33 3.46
1.31 3.46
1.30 3.45
1.29 3.45
1.27 3.45
1.26 3.45
1.24 3.44
1.23 3.44
1.22 3.44
1.20 3.44
1.19 3.44
1.18 3.43
1.16 3.43
1.15 3.43
1.14 3.43
1.12 3.43
1.11 3.42
1.10 3.42
1.09 3.42
1.08 3.42
1.07 3.41
1.06 3.41
1.05 3.41
1.04 3.40
1.03 3.40
1.02 3.39
1.01 3.39
1.00 3.38
0.99 3.37
0.98 3.37
0.97 3.36
0.96 3.35
0.95 3.34
0.94 3.34
0.93 3.33
0.92 3.32
0.91 3.31
0.90 3.30
0.89 3.29
0.88 3.28
0.87 3.27
0.86 3.27
0.85 3.26
0.84 3.25
0.83 3.24
0.82 3.23
0.81 3.22
0.80 3.21
0.79 3.20
0.78 3.19
0.77 3.19
0.76 3.18
0.75 3.17
0.74 3.16
0.73 3.15
0.72 3.14
0.71 3.13
0.70 3.13
0.69 3.11
0.68 3.10
0.67 3.10
0.66 3.09
0.65 3.08
0.64 3.07
0.63 3.06
0.62 3.05
0.61 3.04
0.60 3.03
0.59 3.03
0.58 3.02
0.57 3.01
0.56 3.00
0.55 2.99
0.54 2.98
0.53 2.97
0.52 2.96
0.51 2.95
0.50 2.94
0.49 2.93
0.48 2.92
0.47 2.91
0.46 2.91
0.45 2.90
0.44 2.89
0.43 2.88
0.42 2.87
0.41 2.86
0.40 2.84
0.39 2.84
0.38 2.83
0.37 2.82
0.36 2.81
0.35 2.80
0.34 2.79
0.33 2.78
0.32 2.77
0.31 2.76
0.30 2.75
0.29 2.74
0.28 2.73
0.27 2.72
0.26 2.71
0.25 2.70
0.24 2.69
0.23 2.68
0.22 2.67
0.21 2.66
0.20 2.65
0.19 2.64
0.18 2.63
0.17 2.62
0.16 2.61
0.15 2.60
0.14 2.59
0.13 2.58
0.12 2.57
0.11 2.56
0.10 2.55
0.09 2.54
0.08 2.53
0.07 2.52
0.06 2.51
0.05 2.50
0.04 2.48
0.03 2.48
0.02 2.47
0.01 2.46
0.00 2.45


==> images/part3/figures/spectral_efficiency/old/convhull_7_17.4_final.dat <==
4.94 3.83
4.86 3.83
4.78 3.82
4.70 3.82
4.63 3.82
4.62 3.82
4.55 3.82
4.49 3.82
4.41 3.82
4.35 3.81
4.28 3.81
4.21 3.81
4.15 3.81
4.09 3.81
4.03 3.81
3.97 3.80
3.91 3.80
3.85 3.80
3.80 3.80
3.75 3.80
3.69 3.79
3.64 3.79
3.59 3.79
3.54 3.79
3.49 3.79
3.44 3.79
3.40 3.78
3.35 3.78
3.31 3.78
3.26 3.78
3.22 3.78
3.18 3.78
3.14 3.77
3.09 3.77
3.05 3.77
3.02 3.77
3.01 3.77
2.97 3.77
2.94 3.77
2.90 3.76
2.86 3.76
2.83 3.76
2.79 3.76
2.76 3.76
2.72 3.76
2.69 3.75
2.66 3.75
2.62 3.75
2.59 3.75
2.56 3.75
2.53 3.75
2.50 3.74
2.47 3.74
2.44 3.74
2.41 3.74
2.38 3.74
2.36 3.74
2.33 3.73
2.30 3.73
2.27 3.73
2.24 3.73
2.22 3.73
2.20 3.73
2.17 3.72
2.14 3.72
2.12 3.72
2.09 3.72
2.07 3.72
2.05 3.72
2.02 3.72
2.00 3.71
1.98 3.71
1.96 3.71
1.94 3.71
1.91 3.71
1.89 3.71
1.87 3.70
1.85 3.70
1.83 3.70
1.81 3.70
1.79 3.70
1.77 3.70
1.75 3.69
1.73 3.69
1.71 3.69
1.70 3.69
1.68 3.69
1.66 3.69
1.64 3.69
1.62 3.68
1.60 3.68
1.59 3.68
1.57 3.68
1.55 3.68
1.54 3.68
1.52 3.67
1.51 3.67
1.49 3.67
1.47 3.67
1.46 3.67
1.44 3.67
1.43 3.67
1.41 3.66
1.40 3.66
1.38 3.66
1.37 3.66
1.35 3.66
1.34 3.66
1.32 3.65
1.31 3.65
1.30 3.65
1.28 3.65
1.27 3.65
1.26 3.65
1.24 3.65
1.23 3.64
1.22 3.64
1.20 3.64
1.19 3.64
1.18 3.64
1.17 3.64
1.15 3.64
1.14 3.63
1.13 3.63
1.12 3.63
1.11 3.63
1.10 3.63
1.09 3.63
1.08 3.62
1.07 3.62
1.06 3.61
1.05 3.61
1.04 3.60
1.03 3.59
1.02 3.58
1.01 3.57
1.00 3.56
0.99 3.56
0.98 3.54
0.97 3.53
0.00 2.44


==> images/part3/figures/spectral_efficiency/seBdm_3.4_10.3_final.dat <==
5.00 2.95
4.93 2.94
4.86 2.94
4.79 2.94
4.72 2.93
4.65 2.93
4.59 2.93
4.52 2.92
4.46 2.92
4.40 2.92
4.34 2.91
4.28 2.91
4.22 2.91
4.16 2.91
4.11 2.90
4.05 2.90
4.00 2.90
3.95 2.89
3.90 2.89
3.85 2.89
3.80 2.88
3.75 2.88
3.70 2.88
3.65 2.87
3.61 2.87
3.56 2.87
3.52 2.86
3.47 2.86
3.43 2.86
3.39 2.85
3.34 2.85
3.30 2.85
3.26 2.84
3.22 2.84
3.18 2.84
3.15 2.83
3.11 2.83
3.07 2.83
3.03 2.83
3.00 2.82
2.96 2.82
2.93 2.82
2.89 2.81
2.86 2.81
2.83 2.81
2.79 2.80
2.76 2.80
2.73 2.80
2.70 2.79
2.67 2.79
2.64 2.79
2.61 2.78
2.58 2.78
2.55 2.78
2.52 2.77
2.49 2.77
2.46 2.77
2.43 2.76
2.41 2.76
2.38 2.76
2.35 2.75
2.33 2.75
2.30 2.75
2.27 2.75
2.25 2.74
2.22 2.74
2.20 2.74
2.18 2.73
2.15 2.73
2.13 2.73
2.11 2.72
2.08 2.72
2.06 2.72
2.04 2.71
2.01 2.71
1.99 2.71
1.97 2.70
1.95 2.70
1.93 2.70
1.91 2.69
1.89 2.69
1.87 2.69
1.85 2.68
1.83 2.68
1.81 2.68
1.79 2.67
1.77 2.67
1.75 2.67
1.73 2.66
1.71 2.66
1.69 2.66
1.67 2.66
1.66 2.65
1.64 2.65
1.62 2.65
1.60 2.64
1.59 2.64
1.57 2.64
1.55 2.63
1.54 2.63
1.52 2.63
1.50 2.62
1.49 2.62
1.47 2.62
1.46 2.61
1.44 2.61
1.42 2.61
1.41 2.60
1.39 2.60
1.38 2.60
1.36 2.59
1.35 2.59
1.34 2.59
1.33 2.58
1.32 2.58
1.31 2.57
1.30 2.57
1.29 2.56
1.28 2.56
1.27 2.55
1.26 2.54
1.25 2.53
1.24 2.53
1.23 2.52
1.22 2.52
1.21 2.51
1.20 2.51
1.19 2.50
1.18 2.50
1.17 2.49
1.16 2.48
1.15 2.48
1.14 2.47
1.13 2.47
1.12 2.46
1.11 2.46
1.10 2.45
1.09 2.44
1.08 2.44
1.07 2.43
1.06 2.43
1.05 2.42
1.04 2.41
1.03 2.41
1.02 2.40
1.01 2.39
1.00 2.38
0.99 2.38
0.98 2.37
0.97 2.37
0.96 2.36
0.95 2.35
0.94 2.35
0.93 2.34
0.92 2.33
0.91 2.33
0.90 2.32
0.89 2.32
0.88 2.31
0.87 2.30
0.86 2.30
0.85 2.29
0.84 2.28
0.83 2.28
0.82 2.27
0.81 2.26
0.80 2.25
0.79 2.24
0.78 2.24
0.77 2.23
0.76 2.22
0.75 2.22
0.74 2.21
0.73 2.20
0.72 2.20
0.71 2.19
0.70 2.18
0.69 2.17
0.68 2.17
0.67 2.16
0.66 2.15
0.65 2.15
0.64 2.14
0.63 2.13
0.62 2.12
0.61 2.12
0.60 2.10
0.59 2.10
0.58 2.09
0.57 2.08
0.56 2.07
0.55 2.07
0.54 2.06
0.53 2.05
0.52 2.04
0.51 2.04
0.50 2.03
0.49 2.02
0.48 2.01
0.47 2.00
0.46 2.00
0.45 1.99
0.44 1.98
0.43 1.97
0.42 1.96
0.41 1.95
0.40 1.94
0.39 1.93
0.38 1.93
0.37 1.92
0.36 1.91
0.35 1.90
0.34 1.89
0.33 1.88
0.32 1.87
0.31 1.87
0.30 1.86
0.29 1.85
0.28 1.84
0.27 1.83
0.26 1.82
0.25 1.81
0.24 1.80
0.23 1.79
0.22 1.78
0.21 1.77
0.20 1.76
0.19 1.75
0.18 1.74
0.17 1.73
0.16 1.72
0.15 1.71
0.14 1.71
0.13 1.70
0.12 1.69
0.11 1.68
0.10 1.67
0.09 1.65
0.08 1.64
0.07 1.63
0.06 1.62
0.05 1.61
0.04 1.60
0.03 1.59
0.02 1.58
0.01 1.57
0.00 1.56


==> images/part3/figures/spectral_efficiency/seBdm_3.4_14.4_final.dat <==
5.00 3.44
4.93 3.44
4.87 3.43
4.81 3.43
4.75 3.42
4.69 3.42
4.63 3.41
4.57 3.41
4.52 3.41
4.46 3.40
4.40 3.40
4.35 3.39
4.30 3.39
4.25 3.38
4.19 3.38
4.14 3.38
4.10 3.37
4.05 3.37
4.00 3.36
3.95 3.36
3.91 3.35
3.86 3.35
3.82 3.35
3.77 3.34
3.73 3.34
3.69 3.33
3.64 3.33
3.60 3.32
3.56 3.32
3.52 3.32
3.48 3.31
3.44 3.31
3.40 3.30
3.37 3.30
3.33 3.29
3.29 3.29
3.26 3.29
3.22 3.28
3.19 3.28
3.15 3.27
3.12 3.27
3.08 3.26
3.05 3.26
3.02 3.26
2.98 3.25
2.95 3.25
2.92 3.24
2.89 3.24
2.86 3.23
2.83 3.23
2.80 3.23
2.77 3.22
2.74 3.22
2.71 3.21
2.68 3.21
2.65 3.20
2.63 3.20
2.60 3.20
2.57 3.19
2.55 3.19
2.52 3.18
2.49 3.18
2.47 3.17
2.44 3.17
2.42 3.17
2.39 3.16
2.37 3.16
2.34 3.15
2.32 3.15
2.30 3.14
2.27 3.14
2.25 3.14
2.23 3.13
2.20 3.13
2.18 3.12
2.16 3.12
2.14 3.11
2.12 3.11
2.09 3.11
2.07 3.10
2.05 3.10
2.03 3.09
2.01 3.09
1.99 3.08
1.97 3.08
1.95 3.08
1.93 3.07
1.91 3.07
1.89 3.06
1.87 3.06
1.85 3.05
1.84 3.05
1.82 3.05
1.80 3.04
1.78 3.04
1.76 3.03
1.75 3.03
1.73 3.02
1.72 3.01
1.71 3.01
1.70 3.00
1.68 2.99
1.67 2.98
1.66 2.98
1.65 2.97
1.64 2.96
1.62 2.95
1.61 2.95
1.60 2.94
1.59 2.93
1.58 2.93
1.57 2.92
1.55 2.91
1.54 2.90
1.53 2.90
1.52 2.89
1.51 2.88
1.50 2.87
1.49 2.87
1.47 2.86
1.46 2.85
1.45 2.84
1.44 2.84
1.43 2.83
1.42 2.82
1.41 2.81
1.40 2.81
1.39 2.80
1.38 2.79
1.36 2.79
1.35 2.78
1.34 2.77
1.33 2.76
1.32 2.76
1.31 2.75
1.30 2.74
1.29 2.73
1.28 2.73
1.27 2.72
1.26 2.71
1.25 2.70
1.24 2.70
1.23 2.69
1.22 2.68
1.21 2.67
1.20 2.67
1.19 2.66
1.18 2.65
1.17 2.65
1.16 2.64
1.15 2.63
1.14 2.62
1.13 2.62
1.12 2.61
1.11 2.60
1.10 2.59
1.09 2.59
1.08 2.58
1.07 2.57
1.06 2.56
1.05 2.56
1.04 2.55
1.03 2.54
1.02 2.54
1.01 2.53
1.00 2.52
0.99 2.51
0.98 2.51
0.97 2.50
0.96 2.49
0.95 2.48
0.94 2.47
0.93 2.46
0.92 2.45
0.91 2.45
0.90 2.44
0.89 2.43
0.88 2.42
0.87 2.42
0.86 2.41
0.85 2.40
0.84 2.39
0.83 2.38
0.82 2.37
0.81 2.37
0.80 2.36
0.79 2.35
0.78 2.34
0.77 2.33
0.76 2.32
0.75 2.31
0.74 2.31
0.73 2.30
0.72 2.29
0.71 2.28
0.70 2.27
0.69 2.26
0.68 2.26
0.67 2.25
0.66 2.23
0.65 2.23
0.64 2.22
0.63 2.21
0.62 2.20
0.61 2.19
0.60 2.18
0.59 2.17
0.58 2.17
0.57 2.15
0.56 2.15
0.55 2.14
0.54 2.13
0.53 2.12
0.52 2.11
0.51 2.10
0.50 2.09
0.49 2.08
0.48 2.07
0.47 2.06
0.46 2.05
0.45 2.04
0.44 2.03
0.43 2.02
0.42 2.01
0.41 2.01
0.40 1.99
0.39 1.98
0.38 1.98
0.37 1.96
0.36 1.95
0.35 1.94
0.34 1.93
0.33 1.92
0.32 1.91
0.31 1.90
0.30 1.90
0.29 1.88
0.28 1.87
0.27 1.86
0.26 1.85
0.25 1.84
0.24 1.83
0.23 1.82
0.22 1.81
0.21 1.80
0.20 1.78
0.19 1.78
0.18 1.76
0.17 1.76
0.16 1.74
0.15 1.73
0.14 1.72
0.13 1.71
0.12 1.70
0.11 1.69
0.10 1.67
0.09 1.67
0.08 1.65
0.07 1.64
0.06 1.63
0.05 1.62
0.04 1.61
0.03 1.59
0.02 1.59
0.01 1.57
0.00 1.56


==> images/part3/figures/spectral_efficiency/seBdm_7_14.4_final.dat <==
4.97 3.68
4.89 3.68
4.82 3.68
4.75 3.67
4.68 3.67
4.61 3.67
4.55 3.67
4.48 3.66
4.42 3.66
4.36 3.66
4.30 3.66
4.24 3.65
4.18 3.65
4.12 3.65
4.07 3.65
4.01 3.64
3.96 3.64
3.91 3.64
3.86 3.64
3.81 3.63
3.76 3.63
3.71 3.63
3.66 3.63
3.61 3.62
3.57 3.62
3.52 3.62
3.48 3.62
3.44 3.61
3.39 3.61
3.35 3.61
3.31 3.61
3.27 3.60
3.23 3.60
3.19 3.60
3.15 3.60
3.11 3.59
3.08 3.59
3.04 3.59
3.00 3.59
2.97 3.58
2.93 3.58
2.90 3.58
2.87 3.58
2.83 3.57
2.80 3.57
2.77 3.57
2.74 3.57
2.71 3.56
2.68 3.56
2.65 3.56
2.62 3.56
2.59 3.55
2.56 3.55
2.53 3.55
2.50 3.55
2.47 3.54
2.45 3.54
2.42 3.54
2.39 3.54
2.37 3.53
2.34 3.53
2.32 3.53
2.29 3.53
2.27 3.52
2.24 3.52
2.22 3.52
2.19 3.52
2.17 3.51
2.15 3.51
2.13 3.51
2.10 3.51
2.08 3.50
2.06 3.50
2.04 3.50
2.02 3.50
1.99 3.49
1.97 3.49
1.95 3.49
1.93 3.49
1.91 3.48
1.89 3.48
1.87 3.48
1.85 3.48
1.83 3.47
1.82 3.47
1.80 3.47
1.78 3.47
1.76 3.46
1.74 3.46
1.72 3.46
1.71 3.46
1.69 3.45
1.67 3.45
1.66 3.45
1.64 3.45
1.62 3.45
1.61 3.44
1.59 3.44
1.57 3.44
1.56 3.44
1.54 3.43
1.53 3.43
1.51 3.43
1.50 3.43
1.48 3.42
1.47 3.42
1.45 3.42
1.44 3.42
1.42 3.41
1.41 3.41
1.39 3.41
1.38 3.41
1.37 3.40
1.35 3.40
1.34 3.40
1.32 3.40
1.31 3.39
1.30 3.39
1.29 3.38
1.28 3.38
1.27 3.37
1.26 3.37
1.25 3.36
1.24 3.36
1.23 3.35
1.22 3.35
1.21 3.34
1.20 3.34
1.19 3.34
1.18 3.33
1.17 3.33
1.16 3.32
1.15 3.32
1.14 3.31
1.13 3.31
1.12 3.30
1.11 3.30
1.10 3.29
1.09 3.29
1.08 3.28
1.07 3.28
1.06 3.27
1.05 3.27
1.04 3.26
1.03 3.26
1.02 3.25
1.01 3.24
1.00 3.24
0.99 3.23
0.98 3.23
0.97 3.22
0.96 3.22
0.95 3.21
0.94 3.21
0.93 3.20
0.92 3.20
0.91 3.19
0.90 3.19
0.89 3.18
0.88 3.17
0.87 3.17
0.86 3.16
0.85 3.16
0.84 3.15
0.83 3.14
0.82 3.14
0.81 3.13
0.80 3.12
0.79 3.12
0.78 3.11
0.77 3.10
0.76 3.10
0.75 3.09
0.74 3.09
0.73 3.08
0.72 3.07
0.71 3.06
0.70 3.06
0.69 3.06
0.68 3.05
0.67 3.04
0.66 3.03
0.65 3.03
0.64 3.02
0.63 3.01
0.62 3.01
0.61 3.00
0.60 2.99
0.59 2.98
0.58 2.98
0.57 2.97
0.56 2.96
0.55 2.95
0.54 2.95
0.53 2.94
0.52 2.93
0.51 2.92
0.50 2.92
0.49 2.91
0.48 2.90
0.47 2.89
0.46 2.89
0.45 2.88
0.44 2.87
0.43 2.86
0.42 2.85
0.41 2.84
0.40 2.83
0.39 2.83
0.38 2.82
0.37 2.81
0.36 2.80
0.35 2.79
0.34 2.79
0.33 2.78
0.32 2.77
0.31 2.76
0.30 2.75
0.29 2.74
0.28 2.73
0.27 2.72
0.26 2.71
0.25 2.70
0.24 2.69
0.23 2.68
0.22 2.67
0.21 2.66
0.20 2.65
0.19 2.64
0.18 2.63
0.17 2.62
0.16 2.61
0.15 2.60
0.14 2.59
0.13 2.58
0.12 2.57
0.11 2.56
0.10 2.55
0.09 2.53
0.08 2.52
0.07 2.51
0.06 2.50
0.05 2.49
0.04 2.48
0.03 2.47
0.02 2.46
0.01 2.44
0.00 2.43


==> images/part3/figures/spectral_efficiency/seBdm_7_17.4_final.dat <==
4.97 3.77
4.89 3.76
4.82 3.76
4.75 3.76
4.69 3.76
4.62 3.75
4.55 3.75
4.49 3.75
4.43 3.75
4.37 3.74
4.31 3.74
4.25 3.74
4.19 3.73
4.14 3.73
4.08 3.73
4.03 3.73
3.97 3.72
3.92 3.72
3.87 3.72
3.82 3.72
3.77 3.71
3.72 3.71
3.68 3.71
3.63 3.71
3.59 3.70
3.54 3.70
3.50 3.70
3.45 3.69
3.41 3.69
3.37 3.69
3.33 3.69
3.29 3.68
3.25 3.68
3.21 3.68
3.17 3.68
3.14 3.67
3.10 3.67
3.06 3.67
3.03 3.67
2.99 3.66
2.96 3.66
2.92 3.66
2.89 3.65
2.86 3.65
2.83 3.65
2.79 3.65
2.76 3.64
2.73 3.64
2.70 3.64
2.67 3.64
2.64 3.63
2.61 3.63
2.58 3.63
2.55 3.63
2.53 3.62
2.50 3.62
2.47 3.62
2.44 3.62
2.42 3.61
2.39 3.61
2.37 3.61
2.34 3.60
2.32 3.60
2.29 3.60
2.27 3.60
2.24 3.59
2.22 3.59
2.20 3.59
2.17 3.59
2.15 3.58
2.13 3.58
2.11 3.58
2.08 3.58
2.06 3.57
2.04 3.57
2.02 3.57
2.00 3.56
1.98 3.56
1.96 3.56
1.94 3.56
1.92 3.55
1.90 3.55
1.88 3.55
1.86 3.55
1.84 3.54
1.82 3.54
1.80 3.54
1.78 3.54
1.77 3.53
1.75 3.53
1.73 3.53
1.71 3.53
1.70 3.52
1.68 3.52
1.66 3.52
1.65 3.51
1.63 3.51
1.61 3.51
1.60 3.51
1.58 3.50
1.56 3.50
1.55 3.50
1.53 3.50
1.52 3.49
1.50 3.49
1.49 3.49
1.47 3.49
1.46 3.48
1.44 3.48
1.43 3.48
1.42 3.47
1.40 3.47
1.39 3.47
1.37 3.47
1.36 3.46
1.35 3.46
1.34 3.45
1.33 3.45
1.32 3.44
1.30 3.44
1.29 3.43
1.28 3.43
1.27 3.42
1.26 3.42
1.25 3.41
1.24 3.41
1.23 3.40
1.22 3.40
1.21 3.39
1.20 3.39
1.19 3.38
1.18 3.38
1.17 3.37
1.16 3.37
1.15 3.36
1.14 3.36
1.13 3.35
1.12 3.34
1.11 3.34
1.10 3.33
1.09 3.33
1.08 3.32
1.07 3.32
1.06 3.31
1.05 3.31
1.04 3.30
1.03 3.30
1.02 3.29
1.01 3.28
1.00 3.28
0.99 3.27
0.98 3.27
0.97 3.26
0.96 3.26
0.95 3.25
0.94 3.25
0.93 3.24
0.92 3.23
0.91 3.23
0.90 3.22
0.89 3.22
0.88 3.21
0.87 3.20
0.86 3.19
0.85 3.19
0.84 3.18
0.83 3.17
0.82 3.17
0.81 3.16
0.80 3.16
0.79 3.15
0.78 3.14
0.77 3.14
0.76 3.13
0.75 3.12
0.74 3.12
0.73 3.11
0.72 3.10
0.71 3.10
0.70 3.09
0.69 3.08
0.68 3.08
0.67 3.07
0.66 3.06
0.65 3.05
0.64 3.04
0.63 3.04
0.62 3.03
0.61 3.02
0.60 3.02
0.59 3.01
0.58 3.00
0.57 2.99
0.56 2.99
0.55 2.98
0.54 2.97
0.53 2.96
0.52 2.95
0.51 2.95
0.50 2.94
0.49 2.93
0.48 2.92
0.47 2.91
0.46 2.90
0.45 2.89
0.44 2.89
0.43 2.88
0.42 2.87
0.41 2.86
0.40 2.85
0.39 2.84
0.38 2.84
0.37 2.83
0.36 2.82
0.35 2.81
0.34 2.80
0.33 2.79
0.32 2.78
0.31 2.77
0.30 2.76
0.29 2.75
0.28 2.74
0.27 2.73
0.26 2.72
0.25 2.71
0.24 2.70
0.23 2.69
0.22 2.68
0.21 2.67
0.20 2.66
0.19 2.65
0.18 2.64
0.17 2.63
0.16 2.62
0.15 2.61
0.14 2.59
0.13 2.58
0.12 2.57
0.11 2.56
0.10 2.55
0.09 2.54
0.08 2.53
0.07 2.52
0.06 2.51
0.05 2.50
0.04 2.48
0.03 2.47
0.02 2.46
0.01 2.44
0.00 2.43


==> images/part3/figures/spectral_efficiency/seHm_3.4_10.3_final.dat <==
3.06 2.50
3.03 2.51
3.00 2.51
2.97 2.52
2.94 2.53
2.90 2.53
2.87 2.54
2.84 2.54
2.81 2.55
2.78 2.55
2.76 2.56
2.73 2.56
2.70 2.57
2.67 2.57
2.65 2.57
2.62 2.58
2.59 2.58
2.57 2.59
2.54 2.59
2.52 2.59
2.49 2.60
2.47 2.60
2.44 2.60
2.42 2.61
2.40 2.61
2.38 2.61
2.35 2.61
2.33 2.62
2.31 2.62
2.29 2.62
2.27 2.62
2.25 2.62
2.23 2.63
2.21 2.63
2.19 2.63
2.17 2.63
2.15 2.63
2.13 2.64
2.11 2.64
2.10 2.64
2.08 2.64
2.06 2.64
2.04 2.64
2.03 2.64
2.01 2.64
1.99 2.64
1.98 2.64
1.96 2.65
1.94 2.65
1.93 2.65
1.91 2.65
1.90 2.65
1.88 2.65
1.87 2.65
1.85 2.65
1.84 2.65
1.83 2.65
1.81 2.65
1.80 2.65
1.79 2.65
1.77 2.65
1.76 2.65
1.75 2.65
1.73 2.65
1.72 2.64
1.71 2.64
1.70 2.64
1.68 2.64
1.67 2.64
1.66 2.64
1.65 2.64
1.64 2.64
1.62 2.64
1.61 2.64
1.60 2.64
1.59 2.63
1.58 2.63
1.57 2.63
1.56 2.63
1.55 2.63
1.54 2.63
1.53 2.63
1.52 2.63
1.51 2.62
1.50 2.62
1.49 2.62
1.48 2.62
1.47 2.62
1.46 2.62
1.45 2.61
1.44 2.61
1.43 2.61
1.42 2.61
1.41 2.61
1.40 2.60
1.39 2.60
1.38 2.60
1.37 2.60
1.36 2.59
1.35 2.59
1.34 2.59
1.33 2.59
1.32 2.58
1.31 2.58
1.30 2.58
1.29 2.58
1.28 2.57
1.27 2.57
1.26 2.57
1.25 2.56
1.24 2.56
1.23 2.56
1.22 2.55
1.21 2.55
1.20 2.55
1.19 2.54
1.18 2.54
1.17 2.53
1.16 2.53
1.15 2.53
1.14 2.52
1.13 2.52
1.12 2.51
1.11 2.51
1.10 2.50
1.09 2.50
1.08 2.49
1.07 2.49
1.06 2.48
1.05 2.48
1.04 2.48
1.03 2.47
1.02 2.46
1.01 2.46
1.00 2.45
0.99 2.45
0.98 2.44
0.97 2.44
0.96 2.43
0.95 2.43
0.94 2.42
0.93 2.42
0.92 2.41
0.91 2.40
0.90 2.40
0.89 2.39
0.88 2.38
0.87 2.38
0.86 2.37
0.85 2.36
0.84 2.36
0.83 2.35
0.82 2.34
0.81 2.34
0.80 2.33
0.79 2.32
0.78 2.32
0.77 2.31
0.76 2.30
0.75 2.29
0.74 2.29
0.73 2.28
0.72 2.27
0.71 2.26
0.70 2.25
0.69 2.25
0.68 2.24
0.67 2.23
0.66 2.22
0.65 2.21
0.64 2.21
0.63 2.20
0.62 2.19
0.61 2.18
0.60 2.17
0.59 2.16
0.58 2.15
0.57 2.14
0.56 2.13
0.55 2.13
0.54 2.11
0.53 2.11
0.52 2.10
0.51 2.09
0.50 2.08
0.49 2.07
0.48 2.06
0.47 2.05
0.46 2.04
0.45 2.03
0.44 2.02
0.43 2.01
0.42 2.00
0.41 1.99
0.40 1.98
0.39 1.97
0.38 1.96
0.37 1.95
0.36 1.94
0.35 1.92
0.34 1.91
0.33 1.90
0.32 1.89
0.31 1.88
0.30 1.87
0.29 1.86
0.28 1.85
0.27 1.84
0.26 1.83
0.25 1.81
0.24 1.80
0.23 1.79
0.22 1.78
0.21 1.77
0.20 1.76
0.19 1.74
0.18 1.73
0.17 1.72
0.16 1.71
0.15 1.70
0.14 1.68
0.13 1.67
0.12 1.66
0.11 1.65
0.10 1.64
0.09 1.62
0.08 1.61
0.07 1.60
0.06 1.59
0.05 1.57
0.04 1.56


==> images/part3/figures/spectral_efficiency/seHm_3.4_14.4_final.dat <==
3.25 2.61
3.21 2.62
3.18 2.63
3.15 2.63
3.11 2.64
3.08 2.65
3.05 2.65
3.02 2.66
2.99 2.67
2.96 2.67
2.93 2.68
2.91 2.69
2.88 2.69
2.85 2.70
2.83 2.70
2.80 2.71
2.78 2.72
2.76 2.72
2.73 2.73
2.71 2.73
2.69 2.74
2.66 2.75
2.64 2.75
2.62 2.76
2.60 2.76
2.58 2.77
2.56 2.77
2.54 2.78
2.52 2.79
2.50 2.79
2.49 2.80
2.47 2.80
2.45 2.81
2.43 2.81
2.42 2.82
2.40 2.82
2.38 2.83
2.37 2.83
2.35 2.84
2.34 2.84
2.32 2.85
2.31 2.85
2.29 2.86
2.28 2.86
2.26 2.87
2.25 2.87
2.24 2.88
2.22 2.88
2.21 2.88
2.20 2.89
2.19 2.89
2.17 2.90
2.16 2.90
2.15 2.91
2.14 2.91
2.13 2.91
2.12 2.92
2.10 2.92
2.09 2.93
2.08 2.93
2.07 2.93
2.06 2.94
2.05 2.94
2.04 2.94
2.03 2.95
2.02 2.95
2.01 2.95
2.00 2.96
1.99 2.96
1.98 2.96
1.97 2.97
1.96 2.97
1.95 2.97
1.94 2.98
1.93 2.98
1.92 2.98
1.91 2.99
1.90 2.99
1.89 2.99
1.88 3.00
1.87 3.00
1.86 3.00
1.85 3.00
1.84 3.01
1.83 3.01
1.82 3.01
1.81 3.01
1.80 3.02
1.79 3.02
1.78 3.02
1.77 3.02
1.76 3.03
1.75 3.03
1.74 3.03
1.73 3.03
1.72 3.03
1.71 3.03
1.70 3.04
1.69 3.04
1.68 3.04
1.67 3.04
1.66 3.04
1.65 3.04
1.64 3.04
1.63 3.04
1.62 3.04
1.61 3.04
1.60 3.04
1.59 3.04
1.58 3.04
1.57 3.04
1.56 3.04
1.55 3.04
1.54 3.04
1.53 3.04
1.52 3.04
1.51 3.03
1.50 3.03
1.49 3.03
1.48 3.03
1.47 3.03
1.46 3.02
1.45 3.02
1.44 3.02
1.43 3.02
1.42 3.01
1.41 3.01
1.40 3.01
1.39 3.00
1.38 3.00
1.37 3.00
1.36 2.99
1.35 2.99
1.34 2.98
1.33 2.98
1.32 2.97
1.31 2.97
1.30 2.96
1.29 2.96
1.28 2.95
1.27 2.95
1.26 2.94
1.25 2.93
1.24 2.93
1.23 2.92
1.22 2.92
1.21 2.91
1.20 2.90
1.19 2.89
1.18 2.89
1.17 2.88
1.16 2.87
1.15 2.87
1.14 2.86
1.13 2.85
1.12 2.84
1.11 2.83
1.10 2.83
1.09 2.82
1.08 2.81
1.07 2.80
1.06 2.79
1.05 2.79
1.04 2.78
1.03 2.77
1.02 2.76
1.01 2.75
1.00 2.74
0.99 2.73
0.98 2.72
0.97 2.71
0.96 2.70
0.95 2.69
0.94 2.68
0.93 2.67
0.92 2.66
0.91 2.65
0.90 2.64
0.89 2.63
0.88 2.62
0.87 2.61
0.86 2.60
0.85 2.59
0.84 2.58
0.83 2.57
0.82 2.56
0.81 2.55
0.80 2.54
0.79 2.53
0.78 2.52
0.77 2.51
0.76 2.49
0.75 2.48
0.74 2.47
0.73 2.46
0.72 2.45
0.71 2.44
0.70 2.43
0.69 2.41
0.68 2.40
0.67 2.39
0.66 2.38
0.65 2.37
0.64 2.36
0.63 2.34
0.62 2.33
0.61 2.32
0.60 2.31
0.59 2.30
0.58 2.28
0.57 2.27
0.56 2.26
0.55 2.25
0.54 2.23
0.53 2.22
0.52 2.21
0.51 2.20
0.50 2.18
0.49 2.17
0.48 2.16
0.47 2.15
0.46 2.13
0.45 2.12
0.44 2.11
0.43 2.09
0.42 2.08
0.41 2.07
0.40 2.06
0.39 2.04
0.38 2.03
0.37 2.02
0.36 2.00
0.35 1.99
0.34 1.98
0.33 1.96
0.32 1.95
0.31 1.94
0.30 1.92
0.29 1.91
0.28 1.90
0.27 1.88
0.26 1.87
0.25 1.86
0.24 1.84
0.23 1.83
0.22 1.82
0.21 1.80
0.20 1.79
0.19 1.77
0.18 1.76
0.17 1.75
0.16 1.73
0.15 1.72
0.14 1.71
0.13 1.69
0.12 1.68
0.11 1.66
0.10 1.65


==> images/part3/figures/spectral_efficiency/seHm_7_14.4_final.dat <==
2.39 2.83
2.38 2.84
2.36 2.85
2.34 2.85
2.32 2.86
2.31 2.87
2.29 2.87
2.27 2.88
2.25 2.89
2.23 2.89
2.22 2.90
2.20 2.91
2.18 2.91
2.16 2.92
2.15 2.93
2.13 2.94
2.11 2.94
2.10 2.95
2.08 2.96
2.06 2.96
2.05 2.97
2.03 2.98
2.02 2.99
2.00 2.99
1.99 3.00
1.97 3.01
1.95 3.02
1.94 3.02
1.93 3.03
1.91 3.04
1.90 3.05
1.88 3.05
1.87 3.06
1.86 3.07
1.84 3.07
1.83 3.08
1.82 3.09
1.80 3.10
1.79 3.10
1.78 3.11
1.77 3.12
1.76 3.12
1.74 3.13
1.73 3.14
1.72 3.14
1.71 3.15
1.70 3.16
1.69 3.16
1.68 3.17
1.67 3.18
1.66 3.18
1.65 3.19
1.64 3.20
1.63 3.20
1.62 3.21
1.61 3.21
1.60 3.22
1.59 3.22
1.58 3.23
1.57 3.24
1.56 3.25
1.55 3.25
1.54 3.26
1.53 3.26
1.52 3.27
1.51 3.28
1.50 3.28
1.49 3.29
1.48 3.30
1.47 3.30
1.46 3.31
1.45 3.31
1.44 3.32
1.43 3.33
1.42 3.33
1.41 3.34
1.40 3.34
1.39 3.35
1.38 3.36
1.37 3.36
1.36 3.37
1.35 3.37
1.34 3.38
1.33 3.38
1.32 3.39
1.31 3.39
1.30 3.40
1.29 3.40
1.28 3.41
1.27 3.41
1.26 3.41
1.25 3.42
1.24 3.42
1.23 3.42
1.22 3.42
1.21 3.43
1.20 3.43
1.19 3.43
1.18 3.43
1.17 3.43
1.16 3.43
1.15 3.43
1.14 3.43
1.13 3.43
1.12 3.43
1.11 3.42
1.10 3.42
1.09 3.42
1.08 3.42
1.07 3.41
1.06 3.41
1.05 3.41
1.04 3.40
1.03 3.40
1.02 3.39
1.01 3.39
1.00 3.38
0.99 3.37
0.98 3.37
0.97 3.36
0.96 3.35
0.95 3.34
0.94 3.34
0.93 3.33
0.92 3.32
0.91 3.31
0.90 3.30
0.89 3.29
0.88 3.28
0.87 3.27
0.86 3.26
0.85 3.25
0.84 3.24
0.83 3.23
0.82 3.22
0.81 3.20
0.80 3.19
0.79 3.18
0.78 3.17
0.77 3.16
0.76 3.14
0.75 3.13
0.74 3.12
0.73 3.11
0.72 3.09
0.71 3.08
0.70 3.07
0.69 3.05
0.68 3.04
0.67 3.02
0.66 3.01
0.65 3.00
0.64 2.98
0.63 2.97
0.62 2.95
0.61 2.94
0.60 2.92
0.59 2.91
0.58 2.89
0.57 2.88
0.56 2.86
0.55 2.85
0.54 2.83
0.53 2.82
0.52 2.80
0.51 2.79
0.50 2.77
0.49 2.75
0.48 2.74
0.47 2.72
0.46 2.71
0.45 2.69
0.44 2.67
0.43 2.66
0.42 2.64
0.41 2.63
0.40 2.61
0.39 2.59
0.38 2.58
0.37 2.56
0.36 2.54
0.35 2.53
0.34 2.51
0.33 2.49
0.32 2.47
0.31 2.46
0.30 2.44
0.29 2.42
0.28 2.41
0.27 2.39
0.26 2.37
0.25 2.36
0.24 2.34
0.23 2.32
0.22 2.30
0.21 2.29
0.20 2.27
0.19 2.25
0.18 2.23
0.17 2.22
0.16 2.20
0.15 2.18
0.14 2.16
0.13 2.14
0.12 2.13
0.11 2.11
0.10 2.09
0.09 2.07
0.08 2.06


==> images/part3/figures/spectral_efficiency/seHm_7_17.4_final.dat <==
2.39 2.84
2.38 2.84
2.36 2.85
2.34 2.85
2.32 2.86
2.31 2.87
2.29 2.87
2.27 2.88
2.25 2.89
2.24 2.89
2.22 2.90
2.20 2.91
2.18 2.92
2.17 2.92
2.15 2.93
2.13 2.94
2.12 2.94
2.10 2.95
2.08 2.96
2.07 2.97
2.05 2.98
2.04 2.98
2.02 2.99
2.00 3.00
1.99 3.01
1.97 3.01
1.96 3.02
1.94 3.03
1.93 3.04
1.92 3.04
1.90 3.05
1.89 3.06
1.88 3.07
1.86 3.07
1.85 3.08
1.84 3.09
1.82 3.10
1.81 3.10
1.80 3.11
1.79 3.12
1.78 3.13
1.76 3.13
1.75 3.14
1.74 3.15
1.73 3.16
1.72 3.16
1.71 3.17
1.70 3.18
1.69 3.18
1.68 3.19
1.67 3.20
1.66 3.20
1.65 3.21
1.64 3.22
1.63 3.22
1.62 3.23
1.61 3.24
1.60 3.25
1.59 3.26
1.58 3.26
1.57 3.28
1.56 3.28
1.55 3.29
1.54 3.30
1.53 3.31
1.52 3.31
1.51 3.32
1.50 3.33
1.49 3.34
1.48 3.35
1.47 3.36
1.46 3.37
1.45 3.38
1.44 3.39
1.43 3.40
1.42 3.40
1.41 3.41
1.40 3.42
1.39 3.43
1.38 3.44
1.37 3.45
1.36 3.46
1.35 3.47
1.34 3.48
1.33 3.49
1.32 3.50
1.31 3.51
1.30 3.52
1.29 3.53
1.28 3.54
1.27 3.55
1.26 3.56
1.25 3.57
1.24 3.58
1.23 3.58
1.22 3.59
1.21 3.60
1.20 3.61
1.19 3.61
1.18 3.62
1.17 3.62
1.16 3.63
1.15 3.63
1.14 3.63
1.13 3.63
1.12 3.63
1.11 3.63
1.10 3.63
1.09 3.63
1.08 3.62
1.07 3.62
1.06 3.61
1.05 3.61
1.04 3.60
1.03 3.59
1.02 3.58
1.01 3.57
1.00 3.57
0.99 3.56
0.98 3.54
0.97 3.53
0.96 3.52
0.95 3.51
0.94 3.50
0.93 3.49
0.92 3.48
0.91 3.46
0.90 3.45
0.89 3.44
0.88 3.42
0.87 3.41
0.86 3.39
0.85 3.38
0.84 3.37
0.83 3.35
0.82 3.34
0.81 3.32
0.80 3.31
0.79 3.29
0.78 3.28
0.77 3.26
0.76 3.25
0.75 3.23
0.74 3.22
0.73 3.20
0.72 3.18
0.71 3.17
0.70 3.15
0.69 3.14
0.68 3.12
0.67 3.10
0.66 3.09
0.65 3.07
0.64 3.05
0.63 3.04
0.62 3.02
0.61 3.00
0.60 2.99
0.59 2.97
0.58 2.95
0.57 2.94
0.56 2.92
0.55 2.90
0.54 2.89
0.53 2.87
0.52 2.85
0.51 2.83
0.50 2.82
0.49 2.80
0.48 2.78
0.47 2.76
0.46 2.75
0.45 2.73
0.44 2.71
0.43 2.69
0.42 2.68
0.41 2.66
0.40 2.64
0.39 2.62
0.38 2.60
0.37 2.59
0.36 2.57
0.35 2.55
0.34 2.53
0.33 2.51
0.32 2.50
0.31 2.48
0.30 2.46
0.29 2.44
0.28 2.43
0.27 2.41
0.26 2.39
0.25 2.37
0.24 2.35
0.23 2.33
0.22 2.32
0.21 2.30
0.20 2.28
0.19 2.26
0.18 2.24
0.17 2.22
0.16 2.21
0.15 2.19


==> images/part3/figures/spectral_efficiency/seTs_3.4_10.3_final.dat <==
0.00 1.62
0.01 1.63
0.02 1.64
0.03 1.65
0.04 1.66
0.05 1.66
0.06 1.67
0.07 1.68
0.08 1.69
0.09 1.69
0.10 1.70
0.11 1.71
0.12 1.72
0.13 1.72
0.14 1.73
0.15 1.74
0.16 1.74
0.17 1.75
0.18 1.76
0.19 1.76
0.20 1.77
0.21 1.78
0.22 1.78
0.23 1.79
0.24 1.80
0.25 1.80
0.26 1.81
0.27 1.82
0.28 1.82
0.29 1.83
0.30 1.83
0.31 1.84
0.32 1.85
0.33 1.85
0.34 1.86
0.35 1.86
0.36 1.87
0.37 1.88
0.38 1.88
0.39 1.89
0.40 1.89
0.41 1.90
0.42 1.90
0.43 1.91
0.44 1.92
0.45 1.92
0.46 1.93
0.47 1.93
0.48 1.94
0.49 1.94
0.50 1.95
0.51 1.95
0.52 1.96
0.53 1.96
0.54 1.97
0.55 1.97
0.56 1.98
0.57 1.98
0.58 1.99
0.59 1.99
0.60 2.00
0.61 2.00
0.62 2.01
0.63 2.01
0.64 2.02
0.65 2.02
0.66 2.02
0.67 2.03
0.68 2.03
0.69 2.04
0.70 2.04
0.71 2.05
0.72 2.05
0.73 2.06
0.74 2.06
0.75 2.06
0.76 2.07
0.77 2.07
0.78 2.08
0.79 2.08
0.80 2.09
0.81 2.09
0.82 2.09
0.83 2.10
0.84 2.10
0.85 2.11
0.86 2.11
0.87 2.11
0.88 2.12
0.89 2.12
0.90 2.12
0.91 2.13
0.92 2.13
0.93 2.14
0.94 2.14
0.95 2.14
0.96 2.15
0.97 2.15
0.98 2.15
0.99 2.16
1.00 2.16
1.01 2.17
1.02 2.17
1.03 2.17
1.04 2.18
1.05 2.18
1.06 2.18
1.07 2.19
1.08 2.19
1.09 2.19
1.10 2.20
1.11 2.20
1.12 2.20
1.13 2.21
1.14 2.21
1.15 2.21
1.16 2.22
1.17 2.22
1.18 2.22
1.19 2.23
1.20 2.23
1.21 2.23
1.22 2.24
1.23 2.24
1.24 2.24
1.25 2.24
1.26 2.25
1.27 2.25
1.28 2.25
1.29 2.26
1.30 2.26
1.31 2.26
1.32 2.27
1.33 2.27
1.34 2.27
1.35 2.27
1.36 2.28
1.37 2.28
1.38 2.28
1.39 2.29
1.40 2.29
1.41 2.29
1.42 2.29
1.43 2.30
1.44 2.30
1.45 2.30
1.46 2.30
1.47 2.31
1.48 2.31
1.49 2.31
1.50 2.32
1.51 2.32
1.52 2.32
1.53 2.32
1.54 2.33
1.55 2.33
1.56 2.33
1.57 2.33
1.58 2.34
1.59 2.34
1.60 2.34
1.61 2.34
1.62 2.35
1.63 2.35
1.64 2.35
1.65 2.35
1.66 2.36
1.67 2.36
1.68 2.36
1.69 2.36
1.70 2.36
1.71 2.37
1.72 2.37
1.73 2.37
1.74 2.37
1.75 2.38
1.76 2.38
1.77 2.38
1.78 2.38
1.79 2.39
1.80 2.39
1.81 2.39
1.82 2.39
1.83 2.39
1.84 2.40
1.85 2.40
1.86 2.40
1.87 2.40
1.88 2.41
1.89 2.41
1.90 2.41
1.91 2.41
1.92 2.41
1.93 2.42
1.94 2.42
1.95 2.42
1.96 2.42
1.97 2.42
1.98 2.43
1.99 2.43
2.00 2.43
2.01 2.43
2.02 2.43
2.03 2.44
2.04 2.44
2.05 2.44
2.06 2.44
2.07 2.44
2.08 2.45
2.09 2.45
2.10 2.45
2.11 2.45
2.12 2.45
2.13 2.46
2.14 2.46
2.15 2.46
2.16 2.46
2.17 2.46
2.18 2.46
2.19 2.47
2.20 2.47
2.21 2.47
2.22 2.47
2.23 2.47
2.24 2.48
2.25 2.48
2.26 2.48
2.27 2.48
2.28 2.48
2.29 2.48
2.30 2.49
2.31 2.49
2.32 2.49
2.33 2.49
2.34 2.49
2.35 2.49
2.36 2.50
2.37 2.50
2.38 2.50
2.39 2.50
2.40 2.50
2.41 2.50
2.42 2.51
2.43 2.51
2.44 2.51
2.45 2.51
2.46 2.51
2.47 2.51
2.48 2.52
2.49 2.52
2.50 2.52
2.51 2.52
2.52 2.52
2.53 2.52
2.54 2.53
2.55 2.53
2.56 2.53
2.57 2.53
2.58 2.53
2.59 2.53
2.60 2.53
2.61 2.54
2.62 2.54
2.63 2.54
2.64 2.54
2.65 2.54
2.66 2.54
2.67 2.55
2.68 2.55
2.69 2.55
2.70 2.55
2.71 2.55
2.72 2.55
2.73 2.55
2.74 2.56
2.75 2.56
2.76 2.56
2.77 2.56
2.78 2.56
2.79 2.56
2.80 2.56
2.81 2.57
2.82 2.57
2.83 2.57
2.84 2.57
2.85 2.57
2.86 2.57
2.87 2.57
2.88 2.58
2.89 2.58
2.90 2.58
2.91 2.58
2.92 2.58
2.93 2.58
2.94 2.58
2.95 2.58
2.96 2.59
2.97 2.59
2.98 2.59
2.99 2.59
3.00 2.59
3.01 2.59
3.02 2.59
3.03 2.59
3.04 2.60
3.05 2.60
3.06 2.60
3.07 2.60
3.08 2.60
3.09 2.60
3.10 2.60
3.11 2.60
3.12 2.61
3.13 2.61
3.14 2.61
3.15 2.61
3.16 2.61
3.17 2.61
3.18 2.61
3.19 2.61
3.20 2.62
3.21 2.62
3.22 2.62
3.23 2.62
3.24 2.62
3.25 2.62
3.26 2.62
3.27 2.62
3.28 2.62
3.29 2.63
3.30 2.63
3.31 2.63
3.32 2.63
3.33 2.63
3.34 2.63
3.35 2.63
3.36 2.63
3.37 2.64
3.38 2.64
3.39 2.64
3.40 2.64
3.41 2.64
3.42 2.64
3.43 2.64
3.44 2.64
3.45 2.64
3.46 2.65
3.47 2.65
3.48 2.65
3.49 2.65
3.50 2.65
3.51 2.65
3.52 2.65
3.53 2.65
3.54 2.65
3.55 2.65
3.56 2.66
3.57 2.66
3.58 2.66
3.59 2.66
3.60 2.66
3.61 2.66
3.62 2.66
3.63 2.66
3.64 2.66
3.65 2.66
3.66 2.67
3.67 2.67
3.68 2.67
3.69 2.67
3.70 2.67
3.71 2.67
3.72 2.67
3.73 2.67
3.74 2.67
3.75 2.67
3.76 2.68
3.77 2.68
3.78 2.68
3.79 2.68
3.80 2.68
3.81 2.68
3.82 2.68
3.83 2.68
3.84 2.68
3.85 2.68
3.86 2.69
3.87 2.69
3.88 2.69
3.89 2.69
3.90 2.69
3.91 2.69
3.92 2.69
3.93 2.69
3.94 2.69
3.95 2.69
3.96 2.69
3.97 2.70
3.98 2.70
3.99 2.70
4.00 2.70
4.01 2.70
4.02 2.70
4.03 2.70
4.04 2.70
4.05 2.70
4.06 2.70
4.07 2.70
4.08 2.71
4.09 2.71
4.10 2.71
4.11 2.71
4.12 2.71
4.13 2.71
4.14 2.71
4.15 2.71
4.16 2.71
4.17 2.71
4.18 2.71
4.19 2.71
4.20 2.72
4.21 2.72
4.22 2.72
4.23 2.72
4.24 2.72
4.25 2.72
4.26 2.72
4.27 2.72
4.28 2.72
4.29 2.72
4.30 2.72
4.31 2.72
4.32 2.73
4.33 2.73
4.34 2.73
4.35 2.73
4.36 2.73
4.37 2.73
4.38 2.73
4.39 2.73
4.40 2.73
4.41 2.73
4.42 2.73
4.43 2.73
4.44 2.73
4.45 2.74
4.46 2.74
4.47 2.74
4.48 2.74
4.49 2.74
4.50 2.74
4.51 2.74
4.52 2.74
4.53 2.74
4.54 2.74
4.55 2.74
4.56 2.74
4.57 2.74
4.58 2.75
4.59 2.75
4.60 2.75
4.61 2.75
4.62 2.75
4.63 2.75
4.64 2.75
4.65 2.75
4.66 2.75
4.67 2.75
4.68 2.75
4.69 2.75
4.70 2.75
4.71 2.75
4.72 2.76
4.73 2.76
4.74 2.76
4.75 2.76
4.76 2.76
4.77 2.76
4.78 2.76
4.79 2.76
4.80 2.76
4.81 2.76
4.82 2.76
4.83 2.76
4.84 2.76
4.85 2.76
4.86 2.77
4.87 2.77
4.88 2.77
4.89 2.77
4.90 2.77
4.91 2.77
4.92 2.77
4.93 2.77
4.94 2.77
4.95 2.77
4.96 2.77
4.97 2.77
4.98 2.77
4.99 2.77
5.00 2.77


==> images/part3/figures/spectral_efficiency/seTs_3.4_14.4_final.dat <==
0.00 1.62
0.01 1.63
0.02 1.64
0.03 1.65
0.04 1.66
0.05 1.67
0.06 1.68
0.07 1.69
0.08 1.70
0.09 1.71
0.10 1.71
0.11 1.72
0.12 1.73
0.13 1.74
0.14 1.75
0.15 1.76
0.16 1.77
0.17 1.77
0.18 1.78
0.19 1.79
0.20 1.80
0.21 1.81
0.22 1.81
0.23 1.82
0.24 1.83
0.25 1.84
0.26 1.85
0.27 1.85
0.28 1.86
0.29 1.87
0.30 1.88
0.31 1.88
0.32 1.89
0.33 1.90
0.34 1.91
0.35 1.91
0.36 1.92
0.37 1.93
0.38 1.93
0.39 1.94
0.40 1.95
0.41 1.95
0.42 1.96
0.43 1.97
0.44 1.98
0.45 1.98
0.46 1.99
0.47 2.00
0.48 2.00
0.49 2.01
0.50 2.02
0.51 2.02
0.52 2.03
0.53 2.03
0.54 2.04
0.55 2.05
0.56 2.05
0.57 2.06
0.58 2.07
0.59 2.07
0.60 2.08
0.61 2.08
0.62 2.09
0.63 2.10
0.64 2.10
0.65 2.11
0.66 2.11
0.67 2.12
0.68 2.12
0.69 2.13
0.70 2.14
0.71 2.14
0.72 2.15
0.73 2.15
0.74 2.16
0.75 2.16
0.76 2.17
0.77 2.17
0.78 2.18
0.79 2.19
0.80 2.19
0.81 2.20
0.82 2.20
0.83 2.21
0.84 2.21
0.85 2.22
0.86 2.22
0.87 2.23
0.88 2.23
0.89 2.24
0.90 2.24
0.91 2.25
0.92 2.25
0.93 2.26
0.94 2.26
0.95 2.27
0.96 2.27
0.97 2.28
0.98 2.28
0.99 2.29
1.00 2.29
1.01 2.30
1.02 2.30
1.03 2.30
1.04 2.31
1.05 2.31
1.06 2.32
1.07 2.32
1.08 2.33
1.09 2.33
1.10 2.34
1.11 2.34
1.12 2.35
1.13 2.35
1.14 2.35
1.15 2.36
1.16 2.36
1.17 2.37
1.18 2.37
1.19 2.38
1.20 2.38
1.21 2.38
1.22 2.39
1.23 2.39
1.24 2.40
1.25 2.40
1.26 2.40
1.27 2.41
1.28 2.41
1.29 2.42
1.30 2.42
1.31 2.42
1.32 2.43
1.33 2.43
1.34 2.44
1.35 2.44
1.36 2.44
1.37 2.45
1.38 2.45
1.39 2.46
1.40 2.46
1.41 2.46
1.42 2.47
1.43 2.47
1.44 2.47
1.45 2.48
1.46 2.48
1.47 2.49
1.48 2.49
1.49 2.49
1.50 2.50
1.51 2.50
1.52 2.50
1.53 2.51
1.54 2.51
1.55 2.51
1.56 2.52
1.57 2.52
1.58 2.52
1.59 2.53
1.60 2.53
1.61 2.53
1.62 2.54
1.63 2.54
1.64 2.54
1.65 2.55
1.66 2.55
1.67 2.55
1.68 2.56
1.69 2.56
1.70 2.56
1.71 2.57
1.72 2.57
1.73 2.57
1.74 2.58
1.75 2.58
1.76 2.58
1.77 2.59
1.78 2.59
1.79 2.59
1.80 2.60
1.81 2.60
1.82 2.60
1.83 2.60
1.84 2.61
1.85 2.61
1.86 2.61
1.87 2.62
1.88 2.62
1.89 2.62
1.90 2.63
1.91 2.63
1.92 2.63
1.93 2.63
1.94 2.64
1.95 2.64
1.96 2.64
1.97 2.65
1.98 2.65
1.99 2.65
2.00 2.65
2.01 2.66
2.02 2.66
2.03 2.66
2.04 2.67
2.05 2.67
2.06 2.67
2.07 2.67
2.08 2.68
2.09 2.68
2.10 2.68
2.11 2.68
2.12 2.69
2.13 2.69
2.14 2.69
2.15 2.70
2.16 2.70
2.17 2.70
2.18 2.70
2.19 2.71
2.20 2.71
2.21 2.71
2.22 2.71
2.23 2.72
2.24 2.72
2.25 2.72
2.26 2.72
2.27 2.73
2.28 2.73
2.29 2.73
2.30 2.73
2.31 2.74
2.32 2.74
2.33 2.74
2.34 2.74
2.35 2.75
2.36 2.75
2.37 2.75
2.38 2.75
2.39 2.75
2.40 2.76
2.41 2.76
2.42 2.76
2.43 2.76
2.44 2.77
2.45 2.77
2.46 2.77
2.47 2.77
2.48 2.78
2.49 2.78
2.50 2.78
2.51 2.78
2.52 2.78
2.53 2.79
2.54 2.79
2.55 2.79
2.56 2.79
2.57 2.80
2.58 2.80
2.59 2.80
2.60 2.80
2.61 2.80
2.62 2.81
2.63 2.81
2.64 2.81
2.65 2.81
2.66 2.82
2.67 2.82
2.68 2.82
2.69 2.82
2.70 2.82
2.71 2.83
2.72 2.83
2.73 2.83
2.74 2.83
2.75 2.83
2.76 2.84
2.77 2.84
2.78 2.84
2.79 2.84
2.80 2.84
2.81 2.85
2.82 2.85
2.83 2.85
2.84 2.85
2.85 2.85
2.86 2.86
2.87 2.86
2.88 2.86
2.89 2.86
2.90 2.86
2.91 2.87
2.92 2.87
2.93 2.87
2.94 2.87
2.95 2.87
2.96 2.88
2.97 2.88
2.98 2.88
2.99 2.88
3.00 2.88
3.01 2.88
3.02 2.89
3.03 2.89
3.04 2.89
3.05 2.89
3.06 2.89
3.07 2.90
3.08 2.90
3.09 2.90
3.10 2.90
3.11 2.90
3.12 2.90
3.13 2.91
3.14 2.91
3.15 2.91
3.16 2.91
3.17 2.91
3.18 2.92
3.19 2.92
3.20 2.92
3.21 2.92
3.22 2.92
3.23 2.92
3.24 2.93
3.25 2.93
3.26 2.93
3.27 2.93
3.28 2.93
3.29 2.93
3.30 2.94
3.31 2.94
3.32 2.94
3.33 2.94
3.34 2.94
3.35 2.94
3.36 2.95
3.37 2.95
3.38 2.95
3.39 2.95
3.40 2.95
3.41 2.95
3.42 2.96
3.43 2.96
3.44 2.96
3.45 2.96
3.46 2.96
3.47 2.96
3.48 2.97
3.49 2.97
3.50 2.97
3.51 2.97
3.52 2.97
3.53 2.97
3.54 2.97
3.55 2.98
3.56 2.98
3.57 2.98
3.58 2.98
3.59 2.98
3.60 2.98
3.61 2.99
3.62 2.99
3.63 2.99
3.64 2.99
3.65 2.99
3.66 2.99
3.67 2.99
3.68 3.00
3.69 3.00
3.70 3.00
3.71 3.00
3.72 3.00
3.73 3.00
3.74 3.00
3.75 3.01
3.76 3.01
3.77 3.01
3.78 3.01
3.79 3.01
3.80 3.01
3.81 3.01
3.82 3.02
3.83 3.02
3.84 3.02
3.85 3.02
3.86 3.02
3.87 3.02
3.88 3.02
3.89 3.03
3.90 3.03
3.91 3.03
3.92 3.03
3.93 3.03
3.94 3.03
3.95 3.03
3.96 3.03
3.97 3.04
3.98 3.04
3.99 3.04
4.00 3.04
4.01 3.04
4.02 3.04
4.03 3.04
4.04 3.05
4.05 3.05
4.06 3.05
4.07 3.05
4.08 3.05
4.09 3.05
4.10 3.05
4.11 3.05
4.12 3.06
4.13 3.06
4.14 3.06
4.15 3.06
4.16 3.06
4.17 3.06
4.18 3.06
4.19 3.06
4.20 3.07
4.21 3.07
4.22 3.07
4.23 3.07
4.24 3.07
4.25 3.07
4.26 3.07
4.27 3.07
4.28 3.08
4.29 3.08
4.30 3.08
4.31 3.08
4.32 3.08
4.33 3.08
4.34 3.08
4.35 3.08
4.36 3.09
4.37 3.09
4.38 3.09
4.39 3.09
4.40 3.09
4.41 3.09
4.42 3.09
4.43 3.09
4.44 3.09
4.45 3.10
4.46 3.10
4.47 3.10
4.48 3.10
4.49 3.10
4.50 3.10
4.51 3.10
4.52 3.10
4.53 3.11
4.54 3.11
4.55 3.11
4.56 3.11
4.57 3.11
4.58 3.11
4.59 3.11
4.60 3.11
4.61 3.11
4.62 3.12
4.63 3.12
4.64 3.12
4.65 3.12
4.66 3.12
4.67 3.12
4.68 3.12
4.69 3.12
4.70 3.12
4.71 3.12
4.72 3.13
4.73 3.13
4.74 3.13
4.75 3.13
4.76 3.13
4.77 3.13
4.78 3.13
4.79 3.13
4.80 3.13
4.81 3.14
4.82 3.14
4.83 3.14
4.84 3.14
4.85 3.14
4.86 3.14
4.87 3.14
4.88 3.14
4.89 3.14
4.90 3.14
4.91 3.15
4.92 3.15
4.93 3.15
4.94 3.15
4.95 3.15
4.96 3.15
4.97 3.15
4.98 3.15
4.99 3.15
5.00 3.15


==> images/part3/figures/spectral_efficiency/seTs_7_14.4_final.dat <==
0.00 2.44
0.01 2.45
0.02 2.46
0.03 2.47
0.04 2.48
0.05 2.49
0.06 2.49
0.07 2.50
0.08 2.51
0.09 2.52
0.10 2.53
0.11 2.53
0.12 2.54
0.13 2.55
0.14 2.56
0.15 2.57
0.16 2.57
0.17 2.58
0.18 2.59
0.19 2.60
0.20 2.60
0.21 2.61
0.22 2.62
0.23 2.62
0.24 2.63
0.25 2.64
0.26 2.64
0.27 2.65
0.28 2.66
0.29 2.66
0.30 2.67
0.31 2.68
0.32 2.68
0.33 2.69
0.34 2.70
0.35 2.70
0.36 2.71
0.37 2.71
0.38 2.72
0.39 2.73
0.40 2.73
0.41 2.74
0.42 2.74
0.43 2.75
0.44 2.75
0.45 2.76
0.46 2.77
0.47 2.77
0.48 2.78
0.49 2.78
0.50 2.79
0.51 2.79
0.52 2.80
0.53 2.80
0.54 2.81
0.55 2.81
0.56 2.82
0.57 2.82
0.58 2.83
0.59 2.83
0.60 2.84
0.61 2.84
0.62 2.85
0.63 2.85
0.64 2.86
0.65 2.86
0.66 2.87
0.67 2.87
0.68 2.87
0.69 2.88
0.70 2.88
0.71 2.89
0.72 2.89
0.73 2.90
0.74 2.90
0.75 2.90
0.76 2.91
0.77 2.91
0.78 2.92
0.79 2.92
0.80 2.92
0.81 2.93
0.82 2.93
0.83 2.94
0.84 2.94
0.85 2.94
0.86 2.95
0.87 2.95
0.88 2.96
0.89 2.96
0.90 2.96
0.91 2.97
0.92 2.97
0.93 2.97
0.94 2.98
0.95 2.98
0.96 2.99
0.97 2.99
0.98 2.99
0.99 3.00
1.00 3.00
1.01 3.00
1.02 3.01
1.03 3.01
1.04 3.01
1.05 3.02
1.06 3.02
1.07 3.02
1.08 3.03
1.09 3.03
1.10 3.03
1.11 3.04
1.12 3.04
1.13 3.04
1.14 3.04
1.15 3.05
1.16 3.05
1.17 3.05
1.18 3.06
1.19 3.06
1.20 3.06
1.21 3.07
1.22 3.07
1.23 3.07
1.24 3.07
1.25 3.08
1.26 3.08
1.27 3.08
1.28 3.09
1.29 3.09
1.30 3.09
1.31 3.09
1.32 3.10
1.33 3.10
1.34 3.10
1.35 3.10
1.36 3.11
1.37 3.11
1.38 3.11
1.39 3.12
1.40 3.12
1.41 3.12
1.42 3.12
1.43 3.13
1.44 3.13
1.45 3.13
1.46 3.13
1.47 3.14
1.48 3.14
1.49 3.14
1.50 3.14
1.51 3.15
1.52 3.15
1.53 3.15
1.54 3.15
1.55 3.15
1.56 3.16
1.57 3.16
1.58 3.16
1.59 3.16
1.60 3.17
1.61 3.17
1.62 3.17
1.63 3.17
1.64 3.18
1.65 3.18
1.66 3.18
1.67 3.18
1.68 3.18
1.69 3.19
1.70 3.19
1.71 3.19
1.72 3.19
1.73 3.19
1.74 3.20
1.75 3.20
1.76 3.20
1.77 3.20
1.78 3.20
1.79 3.21
1.80 3.21
1.81 3.21
1.82 3.21
1.83 3.21
1.84 3.22
1.85 3.22
1.86 3.22
1.87 3.22
1.88 3.22
1.89 3.23
1.90 3.23
1.91 3.23
1.92 3.23
1.93 3.23
1.94 3.24
1.95 3.24
1.96 3.24
1.97 3.24
1.98 3.24
1.99 3.24
2.00 3.25
2.01 3.25
2.02 3.25
2.03 3.25
2.04 3.25
2.05 3.26
2.06 3.26
2.07 3.26
2.08 3.26
2.09 3.26
2.10 3.26
2.11 3.27
2.12 3.27
2.13 3.27
2.14 3.27
2.15 3.27
2.16 3.27
2.17 3.28
2.18 3.28
2.19 3.28
2.20 3.28
2.21 3.28
2.22 3.28
2.23 3.29
2.24 3.29
2.25 3.29
2.26 3.29
2.27 3.29
2.28 3.29
2.29 3.29
2.30 3.30
2.31 3.30
2.32 3.30
2.33 3.30
2.34 3.30
2.35 3.30
2.36 3.30
2.37 3.31
2.38 3.31
2.39 3.31
2.40 3.31
2.41 3.31
2.42 3.31
2.43 3.32
2.44 3.32
2.45 3.32
2.46 3.32
2.47 3.32
2.48 3.32
2.49 3.32
2.50 3.32
2.51 3.33
2.52 3.33
2.53 3.33
2.54 3.33
2.55 3.33
2.56 3.33
2.57 3.33
2.58 3.34
2.59 3.34
2.60 3.34
2.61 3.34
2.62 3.34
2.63 3.34
2.64 3.34
2.65 3.34
2.66 3.35
2.67 3.35
2.68 3.35
2.69 3.35
2.70 3.35
2.71 3.35
2.72 3.35
2.73 3.35
2.74 3.36
2.75 3.36
2.76 3.36
2.77 3.36
2.78 3.36
2.79 3.36
2.80 3.36
2.81 3.36
2.82 3.37
2.83 3.37
2.84 3.37
2.85 3.37
2.86 3.37
2.87 3.37
2.88 3.37
2.89 3.37
2.90 3.38
2.91 3.38
2.92 3.38
2.93 3.38
2.94 3.38
2.95 3.38
2.96 3.38
2.97 3.38
2.98 3.38
2.99 3.39
3.00 3.39
3.01 3.39
3.02 3.39
3.03 3.39
3.04 3.39
3.05 3.39
3.06 3.39
3.07 3.39
3.08 3.39
3.09 3.40
3.10 3.40
3.11 3.40
3.12 3.40
3.13 3.40
3.14 3.40
3.15 3.40
3.16 3.40
3.17 3.40
3.18 3.41
3.19 3.41
3.20 3.41
3.21 3.41
3.22 3.41
3.23 3.41
3.24 3.41
3.25 3.41
3.26 3.41
3.27 3.41
3.28 3.42
3.29 3.42
3.30 3.42
3.31 3.42
3.32 3.42
3.33 3.42
3.34 3.42
3.35 3.42
3.36 3.42
3.37 3.42
3.38 3.42
3.39 3.43
3.40 3.43
3.41 3.43
3.42 3.43
3.43 3.43
3.44 3.43
3.45 3.43
3.46 3.43
3.47 3.43
3.48 3.43
3.49 3.43
3.50 3.44
3.51 3.44
3.52 3.44
3.53 3.44
3.54 3.44
3.55 3.44
3.56 3.44
3.57 3.44
3.58 3.44
3.59 3.44
3.60 3.44
3.61 3.45
3.62 3.45
3.63 3.45
3.64 3.45
3.65 3.45
3.66 3.45
3.67 3.45
3.68 3.45
3.69 3.45
3.70 3.45
3.71 3.45
3.72 3.45
3.73 3.46
3.74 3.46
3.75 3.46
3.76 3.46
3.77 3.46
3.78 3.46
3.79 3.46
3.80 3.46
3.81 3.46
3.82 3.46
3.83 3.46
3.84 3.46
3.85 3.46
3.86 3.47
3.87 3.47
3.88 3.47
3.89 3.47
3.90 3.47
3.91 3.47
3.92 3.47
3.93 3.47
3.94 3.47
3.95 3.47
3.96 3.47
3.97 3.47
3.98 3.47
3.99 3.48
4.00 3.48
4.01 3.48
4.02 3.48
4.03 3.48
4.04 3.48
4.05 3.48
4.06 3.48
4.07 3.48
4.08 3.48
4.09 3.48
4.10 3.48
4.11 3.48
4.12 3.48
4.13 3.49
4.14 3.49
4.15 3.49
4.16 3.49
4.17 3.49
4.18 3.49
4.19 3.49
4.20 3.49
4.21 3.49
4.22 3.49
4.23 3.49
4.24 3.49
4.25 3.49
4.26 3.49
4.27 3.49
4.28 3.50
4.29 3.50
4.30 3.50
4.31 3.50
4.32 3.50
4.33 3.50
4.34 3.50
4.35 3.50
4.36 3.50
4.37 3.50
4.38 3.50
4.39 3.50
4.40 3.50
4.41 3.50
4.42 3.50
4.43 3.51
4.44 3.51
4.45 3.51
4.46 3.51
4.47 3.51
4.48 3.51
4.49 3.51
4.50 3.51
4.51 3.51
4.52 3.51
4.53 3.51
4.54 3.51
4.55 3.51
4.56 3.51
4.57 3.51
4.58 3.51
4.59 3.52
4.60 3.52
4.61 3.52
4.62 3.52
4.63 3.52
4.64 3.52
4.65 3.52
4.66 3.52
4.67 3.52
4.68 3.52
4.69 3.52
4.70 3.52
4.71 3.52
4.72 3.52
4.73 3.52
4.74 3.52
4.75 3.52
4.76 3.53
4.77 3.53
4.78 3.53
4.79 3.53
4.80 3.53
4.81 3.53
4.82 3.53
4.83 3.53
4.84 3.53
4.85 3.53
4.86 3.53
4.87 3.53
4.88 3.53
4.89 3.53
4.90 3.53
4.91 3.53
4.92 3.53
4.93 3.53
4.94 3.54
4.95 3.54
4.96 3.54
4.97 3.54
4.98 3.54
4.99 3.54
5.00 3.54


==> images/part3/figures/spectral_efficiency/seTs_7_17.4_final.dat <==
0.00 2.44
0.01 2.45
0.02 2.46
0.03 2.47
0.04 2.48
0.05 2.49
0.06 2.50
0.07 2.51
0.08 2.51
0.09 2.52
0.10 2.53
0.11 2.54
0.12 2.55
0.13 2.56
0.14 2.56
0.15 2.57
0.16 2.58
0.17 2.59
0.18 2.60
0.19 2.60
0.20 2.61
0.21 2.62
0.22 2.63
0.23 2.63
0.24 2.64
0.25 2.65
0.26 2.65
0.27 2.66
0.28 2.67
0.29 2.68
0.30 2.68
0.31 2.69
0.32 2.70
0.33 2.70
0.34 2.71
0.35 2.71
0.36 2.72
0.37 2.73
0.38 2.73
0.39 2.74
0.40 2.75
0.41 2.75
0.42 2.76
0.43 2.76
0.44 2.77
0.45 2.78
0.46 2.78
0.47 2.79
0.48 2.79
0.49 2.80
0.50 2.80
0.51 2.81
0.52 2.82
0.53 2.82
0.54 2.83
0.55 2.83
0.56 2.84
0.57 2.84
0.58 2.85
0.59 2.85
0.60 2.86
0.61 2.86
0.62 2.87
0.63 2.87
0.64 2.88
0.65 2.88
0.66 2.89
0.67 2.89
0.68 2.90
0.69 2.90
0.70 2.91
0.71 2.91
0.72 2.92
0.73 2.92
0.74 2.92
0.75 2.93
0.76 2.93
0.77 2.94
0.78 2.94
0.79 2.95
0.80 2.95
0.81 2.96
0.82 2.96
0.83 2.96
0.84 2.97
0.85 2.97
0.86 2.98
0.87 2.98
0.88 2.98
0.89 2.99
0.90 2.99
0.91 3.00
0.92 3.00
0.93 3.00
0.94 3.01
0.95 3.01
0.96 3.02
0.97 3.02
0.98 3.02
0.99 3.03
1.00 3.03
1.01 3.03
1.02 3.04
1.03 3.04
1.04 3.04
1.05 3.05
1.06 3.05
1.07 3.06
1.08 3.06
1.09 3.06
1.10 3.07
1.11 3.07
1.12 3.07
1.13 3.08
1.14 3.08
1.15 3.08
1.16 3.09
1.17 3.09
1.18 3.09
1.19 3.10
1.20 3.10
1.21 3.10
1.22 3.10
1.23 3.11
1.24 3.11
1.25 3.11
1.26 3.12
1.27 3.12
1.28 3.12
1.29 3.13
1.30 3.13
1.31 3.13
1.32 3.13
1.33 3.14
1.34 3.14
1.35 3.14
1.36 3.15
1.37 3.15
1.38 3.15
1.39 3.15
1.40 3.16
1.41 3.16
1.42 3.16
1.43 3.17
1.44 3.17
1.45 3.17
1.46 3.17
1.47 3.18
1.48 3.18
1.49 3.18
1.50 3.18
1.51 3.19
1.52 3.19
1.53 3.19
1.54 3.19
1.55 3.20
1.56 3.20
1.57 3.20
1.58 3.20
1.59 3.21
1.60 3.21
1.61 3.21
1.62 3.21
1.63 3.22
1.64 3.22
1.65 3.22
1.66 3.22
1.67 3.23
1.68 3.23
1.69 3.23
1.70 3.23
1.71 3.23
1.72 3.24
1.73 3.24
1.74 3.24
1.75 3.24
1.76 3.25
1.77 3.25
1.78 3.25
1.79 3.25
1.80 3.25
1.81 3.26
1.82 3.26
1.83 3.26
1.84 3.26
1.85 3.27
1.86 3.27
1.87 3.27
1.88 3.27
1.89 3.27
1.90 3.28
1.91 3.28
1.92 3.28
1.93 3.28
1.94 3.28
1.95 3.29
1.96 3.29
1.97 3.29
1.98 3.29
1.99 3.29
2.00 3.30
2.01 3.30
2.02 3.30
2.03 3.30
2.04 3.30
2.05 3.30
2.06 3.31
2.07 3.31
2.08 3.31
2.09 3.31
2.10 3.31
2.11 3.32
2.12 3.32
2.13 3.32
2.14 3.32
2.15 3.32
2.16 3.32
2.17 3.33
2.18 3.33
2.19 3.33
2.20 3.33
2.21 3.33
2.22 3.34
2.23 3.34
2.24 3.34
2.25 3.34
2.26 3.34
2.27 3.34
2.28 3.35
2.29 3.35
2.30 3.35
2.31 3.35
2.32 3.35
2.33 3.35
2.34 3.36
2.35 3.36
2.36 3.36
2.37 3.36
2.38 3.36
2.39 3.36
2.40 3.36
2.41 3.37
2.42 3.37
2.43 3.37
2.44 3.37
2.45 3.37
2.46 3.37
2.47 3.38
2.48 3.38
2.49 3.38
2.50 3.38
2.51 3.38
2.52 3.38
2.53 3.38
2.54 3.39
2.55 3.39
2.56 3.39
2.57 3.39
2.58 3.39
2.59 3.39
2.60 3.39
2.61 3.40
2.62 3.40
2.63 3.40
2.64 3.40
2.65 3.40
2.66 3.40
2.67 3.40
2.68 3.41
2.69 3.41
2.70 3.41
2.71 3.41
2.72 3.41
2.73 3.41
2.74 3.41
2.75 3.41
2.76 3.42
2.77 3.42
2.78 3.42
2.79 3.42
2.80 3.42
2.81 3.42
2.82 3.42
2.83 3.43
2.84 3.43
2.85 3.43
2.86 3.43
2.87 3.43
2.88 3.43
2.89 3.43
2.90 3.43
2.91 3.44
2.92 3.44
2.93 3.44
2.94 3.44
2.95 3.44
2.96 3.44
2.97 3.44
2.98 3.44
2.99 3.45
3.00 3.45
3.01 3.45
3.02 3.45
3.03 3.45
3.04 3.45
3.05 3.45
3.06 3.45
3.07 3.45
3.08 3.46
3.09 3.46
3.10 3.46
3.11 3.46
3.12 3.46
3.13 3.46
3.14 3.46
3.15 3.46
3.16 3.46
3.17 3.47
3.18 3.47
3.19 3.47
3.20 3.47
3.21 3.47
3.22 3.47
3.23 3.47
3.24 3.47
3.25 3.47
3.26 3.48
3.27 3.48
3.28 3.48
3.29 3.48
3.30 3.48
3.31 3.48
3.32 3.48
3.33 3.48
3.34 3.48
3.35 3.48
3.36 3.49
3.37 3.49
3.38 3.49
3.39 3.49
3.40 3.49
3.41 3.49
3.42 3.49
3.43 3.49
3.44 3.49
3.45 3.49
3.46 3.50
3.47 3.50
3.48 3.50
3.49 3.50
3.50 3.50
3.51 3.50
3.52 3.50
3.53 3.50
3.54 3.50
3.55 3.50
3.56 3.51
3.57 3.51
3.58 3.51
3.59 3.51
3.60 3.51
3.61 3.51
3.62 3.51
3.63 3.51
3.64 3.51
3.65 3.51
3.66 3.51
3.67 3.52
3.68 3.52
3.69 3.52
3.70 3.52
3.71 3.52
3.72 3.52
3.73 3.52
3.74 3.52
3.75 3.52
3.76 3.52
3.77 3.52
3.78 3.53
3.79 3.53
3.80 3.53
3.81 3.53
3.82 3.53
3.83 3.53
3.84 3.53
3.85 3.53
3.86 3.53
3.87 3.53
3.88 3.53
3.89 3.53
3.90 3.54
3.91 3.54
3.92 3.54
3.93 3.54
3.94 3.54
3.95 3.54
3.96 3.54
3.97 3.54
3.98 3.54
3.99 3.54
4.00 3.54
4.01 3.54
4.02 3.55
4.03 3.55
4.04 3.55
4.05 3.55
4.06 3.55
4.07 3.55
4.08 3.55
4.09 3.55
4.10 3.55
4.11 3.55
4.12 3.55
4.13 3.55
4.14 3.55
4.15 3.56
4.16 3.56
4.17 3.56
4.18 3.56
4.19 3.56
4.20 3.56
4.21 3.56
4.22 3.56
4.23 3.56
4.24 3.56
4.25 3.56
4.26 3.56
4.27 3.56
4.28 3.56
4.29 3.57
4.30 3.57
4.31 3.57
4.32 3.57
4.33 3.57
4.34 3.57
4.35 3.57
4.36 3.57
4.37 3.57
4.38 3.57
4.39 3.57
4.40 3.57
4.41 3.57
4.42 3.57
4.43 3.58
4.44 3.58
4.45 3.58
4.46 3.58
4.47 3.58
4.48 3.58
4.49 3.58
4.50 3.58
4.51 3.58
4.52 3.58
4.53 3.58
4.54 3.58
4.55 3.58
4.56 3.58
4.57 3.58
4.58 3.59
4.59 3.59
4.60 3.59
4.61 3.59
4.62 3.59
4.63 3.59
4.64 3.59
4.65 3.59
4.66 3.59
4.67 3.59
4.68 3.59
4.69 3.59
4.70 3.59
4.71 3.59
4.72 3.59
4.73 3.60
4.74 3.60
4.75 3.60
4.76 3.60
4.77 3.60
4.78 3.60
4.79 3.60
4.80 3.60
4.81 3.60
4.82 3.60
4.83 3.60
4.84 3.60
4.85 3.60
4.86 3.60
4.87 3.60
4.88 3.60
4.89 3.60
4.90 3.61
4.91 3.61
4.92 3.61
4.93 3.61
4.94 3.61
4.95 3.61
4.96 3.61
4.97 3.61
4.98 3.61
4.99 3.61
5.00 3.61

